Probabilistic Parameter Estimators and Calibration Metrics for Pose Estimation from Image Features

This paper addresses the challenge of probabilistic parameter estimation given measurement uncertainty in real-time. We provide a general formulation and apply this to pose estimation for an autonomous visual landing system. We present three probabilistic parameter estimators: a least-squares sampling approach, a linear approximation method, and a probabilistic programming estimator. To evaluate these estimators, we introduce novel closed-form expressions for measuring calibration and sharpness specifically for multivariate normal distributions. Our experimental study compares the three estimators under various noise conditions. We demonstrate that the linear approximation estimator can produce sharp and well-calibrated pose predictions significantly faster than the other methods but may yield overconfident predictions in certain scenarios. Additionally, we demonstrate that these estimators can be integrated with a Kalman filter for continuous pose estimation during a runway approach where we observe a 50\% improvement in sharpness while maintaining marginal calibration. This work contributes to the integration of data-driven computer vision models into complex safety-critical aircraft systems and provides a foundation for developing rigorous certification guidelines for such systems.

==> pgfplots/data/calib_filtered_joined.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.03225806451612903
0.1	0.06451612903225806
0.15	0.12903225806451613
0.2	0.12903225806451613
0.25	0.12903225806451613
0.3	0.12903225806451613
0.35	0.16129032258064516
0.4	0.16129032258064516
0.45	0.16129032258064516
0.5	0.16129032258064516
0.55	0.22580645161290322
0.6	0.22580645161290322
0.65	0.22580645161290322
0.7	0.22580645161290322
0.75	0.22580645161290322
0.8	0.22580645161290322
0.85	0.22580645161290322
0.9	0.25806451612903225
0.95	0.25806451612903225
1.0	1.0


==> pgfplots/data/calib_filtered_joint.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.026578073089700997
0.1	0.06976744186046512
0.15	0.12624584717607973
0.2	0.19933554817275748
0.25	0.23588039867109634
0.3	0.292358803986711
0.35	0.34219269102990035
0.4	0.39867109634551495
0.45	0.4750830564784053
0.5	0.5149501661129569
0.55	0.5681063122923588
0.6	0.6212624584717608
0.65	0.6710963455149501
0.7	0.707641196013289
0.75	0.7541528239202658
0.8	0.7873754152823921
0.85	0.8272425249169435
0.9	0.8770764119601329
0.95	0.9102990033222591
1.0	1.0


==> pgfplots/data/calib_filtered_x.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.06451612903225806
0.1	0.06451612903225806
0.15	0.12903225806451613
0.2	0.12903225806451613
0.25	0.1935483870967742
0.3	0.22580645161290322
0.35	0.3225806451612903
0.4	0.41935483870967744
0.45	0.5161290322580645
0.5	0.6451612903225806
0.55	0.6774193548387096
0.6	0.7096774193548387
0.65	0.7741935483870968
0.7	0.7741935483870968
0.75	0.8064516129032258
0.8	0.8064516129032258
0.85	0.8064516129032258
0.9	0.8064516129032258
0.95	0.8709677419354839
1.0	1.0


==> pgfplots/data/calib_filtered_y.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.06451612903225806
0.1	0.06451612903225806
0.15	0.12903225806451613
0.2	0.16129032258064516
0.25	0.16129032258064516
0.3	0.1935483870967742
0.35	0.22580645161290322
0.4	0.3225806451612903
0.45	0.41935483870967744
0.5	0.4838709677419355
0.55	0.4838709677419355
0.6	0.5483870967741935
0.65	0.5806451612903226
0.7	0.6451612903225806
0.75	0.6451612903225806
0.8	0.6774193548387096
0.85	0.6774193548387096
0.9	0.7741935483870968
0.95	0.8709677419354839
1.0	1.0


==> pgfplots/data/calib_filtered_z.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.0
0.1	0.03225806451612903
0.15	0.06451612903225806
0.2	0.0967741935483871
0.25	0.22580645161290322
0.3	0.3225806451612903
0.35	0.45161290322580644
0.4	0.5483870967741935
0.45	0.6451612903225806
0.5	0.6774193548387096
0.55	0.7096774193548387
0.6	0.7096774193548387
0.65	0.7741935483870968
0.7	0.8709677419354839
0.75	0.9354838709677419
0.8	0.967741935483871
0.85	1.0
0.9	1.0
0.95	1.0
1.0	1.0


==> pgfplots/data/calib_pred_joint.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.07973421926910298
0.1	0.12292358803986711
0.15	0.18604651162790697
0.2	0.23588039867109634
0.25	0.2691029900332226
0.3	0.3089700996677741
0.35	0.3787375415282392
0.4	0.4219269102990033
0.45	0.5049833887043189
0.5	0.5647840531561462
0.55	0.6046511627906976
0.6	0.6478405315614618
0.65	0.707641196013289
0.7	0.7574750830564784
0.75	0.8039867109634552
0.8	0.8471760797342193
0.85	0.8870431893687708
0.9	0.9169435215946844
0.95	0.9302325581395349
1.0	1.0


==> pgfplots/data/calib_pred_x.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.03322259136212625
0.1	0.06976744186046512
0.15	0.132890365448505
0.2	0.16611295681063123
0.25	0.2026578073089701
0.3	0.24916943521594684
0.35	0.3222591362126246
0.4	0.37209302325581395
0.45	0.44518272425249167
0.5	0.4983388704318937
0.55	0.574750830564784
0.6	0.6511627906976745
0.65	0.6943521594684385
0.7	0.7375415282392026
0.75	0.7940199335548173
0.8	0.8239202657807309
0.85	0.8571428571428571
0.9	0.8837209302325582
0.95	0.920265780730897
1.0	1.0


==> pgfplots/data/calib_pred_y.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.04983388704318937
0.1	0.09634551495016612
0.15	0.1461794019933555
0.2	0.18272425249169436
0.25	0.23255813953488372
0.3	0.2857142857142857
0.35	0.3488372093023256
0.4	0.4119601328903654
0.45	0.4684385382059801
0.5	0.5249169435215947
0.55	0.5880398671096345
0.6	0.627906976744186
0.65	0.6910299003322259
0.7	0.7342192691029901
0.75	0.7873754152823921
0.8	0.8471760797342193
0.85	0.8970099667774086
0.9	0.9368770764119602
0.95	0.9634551495016611
1.0	1.0


==> pgfplots/data/calib_pred_z.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.07973421926910298
0.1	0.12292358803986711
0.15	0.18604651162790697
0.2	0.23588039867109634
0.25	0.2691029900332226
0.3	0.3089700996677741
0.35	0.3787375415282392
0.4	0.4219269102990033
0.45	0.5049833887043189
0.5	0.5647840531561462
0.55	0.6046511627906976
0.6	0.6478405315614618
0.65	0.707641196013289
0.7	0.7574750830564784
0.75	0.8039867109634552
0.8	0.8471760797342193
0.85	0.8870431893687708
0.9	0.9169435215946844
0.95	0.9302325581395349
1.0	1.0


==> pgfplots/data/correlated_calibration_lin.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.04
0.1	0.09666666666666666
0.15	0.17666666666666667
0.2	0.21333333333333335
0.25	0.23333333333333334
0.3	0.27666666666666667
0.35	0.3433333333333333
0.4	0.3933333333333333
0.45	0.44
0.5	0.47333333333333333
0.55	0.54
0.6	0.5866666666666667
0.65	0.6366666666666667
0.7	0.7033333333333334
0.75	0.7666666666666667
0.8	0.8033333333333333
0.85	0.86
0.9	0.92
0.95	0.95
1.0	1.0


==> pgfplots/data/correlated_calibration_lsq.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.05333333333333334
0.1	0.08
0.15	0.15666666666666668
0.2	0.20333333333333334
0.25	0.2633333333333333
0.3	0.2966666666666667
0.35	0.3466666666666667
0.4	0.38666666666666666
0.45	0.43
0.5	0.49666666666666665
0.55	0.5466666666666666
0.6	0.6033333333333334
0.65	0.6433333333333333
0.7	0.6833333333333333
0.75	0.7266666666666667
0.8	0.81
0.85	0.8333333333333334
0.9	0.8966666666666666
0.95	0.95
1.0	1.0


==> pgfplots/data/correlated_calibration_mcmc.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.03666666666666667
0.1	0.09333333333333334
0.15	0.15333333333333332
0.2	0.21
0.25	0.24333333333333335
0.3	0.2833333333333333
0.35	0.32666666666666666
0.4	0.35333333333333333
0.45	0.43
0.5	0.4666666666666667
0.55	0.51
0.6	0.57
0.65	0.6233333333333333
0.7	0.6533333333333333
0.75	0.7333333333333333
0.8	0.8166666666666667
0.85	0.8666666666666667
0.9	0.9033333333333333
0.95	0.9433333333333334
1.0	1.0


==> pgfplots/data/correlated_sharpness_lin.dat <==
alongtrack_dist sharpnessvals 
-5334.236006304942	16.81243813315332
-5017.647427839018	8.091978673430496
-5981.425541238665	51.3424975567294
-5333.525462377953	64.92857683176877
-5418.67605602587	14.820619379301071
-5326.985716282738	14.26597978128328
-5818.024587502873	20.424343249251724
-5277.523255319168	44.28964553082049
-5964.94644285218	24.381659457865183
-5723.289587213624	23.207663627393917
-5950.531986992905	100.54113587217118
-5329.575432612606	18.453155298481885
-5122.870008658361	32.726136555698666
-5195.216520442867	10.572410672729864
-5774.095793943409	32.178167264490234
-5366.955846951094	14.67502655562046
-5448.922087936524	13.200031955347077
-5369.423795755772	18.68384587253481
-5932.345718525721	103.53593494911658
-5384.280701558023	9.65504627055615
-5931.612215598386	15.32593489567395
-5439.745868058386	13.710664485548989
-5344.863369238638	59.64588940063755
-6000.679168097953	15.468425202640523
-5890.021432820741	20.649793762631894
-5739.371983009878	41.61402923949458
-5657.1421633379605	66.94422161425798
-5770.916637040346	76.1223138740497
-5738.093432343262	30.978003781077277
-5375.671765727565	53.17481854778772
-5352.503766925816	31.61744735115704
-5400.820188728376	19.043012953878005
-5789.841040480705	9.334693400551057
-5022.305375805604	7.938184571117899
-5665.763053167402	67.504636835746
-5409.1217224457305	14.42148717726527
-5651.64377767962	12.006320493866667
-5657.819961028081	11.077963471025015
-5437.291975341218	68.4454289599171
-5400.600378830662	7.082614811799714
-5917.048469825985	9.736497614556779
-5551.180833451773	11.339273377080717
-5333.933618836366	55.925390207927826
-5295.255631728659	7.614971314031521
-5615.019261687968	22.36722263421364
-5247.101043086045	14.247930864141443
-5911.42237673141	18.321279783460167
-5444.747568634694	12.02469466787099
-5351.181374946536	9.269523588720752
-5269.823042007851	11.108905189071308
-5025.9839610496365	8.573438456271505
-5967.491295658467	105.0073314801136
-5283.57421737757	12.504575749498214
-5981.3676776944385	15.319244485649333
-5581.394222371541	28.919664767019317
-5567.64909383002	11.927123835291075
-5767.665512780127	19.193086959409406
-5976.182392741112	58.132082784764805
-6001.275162959304	15.515085013688294
-5518.999015988596	32.995920060156244
-5193.9823578285905	6.360285383259293
-5105.544993597644	11.625522375846689
-5984.893482262012	14.291379380443136
-5664.599398152009	10.811467250218154
-5443.466623127138	11.555263543848245
-5243.203903756544	37.17711753460988
-5942.297551990089	29.906774875411696
-5626.473752226101	30.919791713462182
-5211.929895581298	8.995282428217246
-5533.6819334512165	12.218123624047838
-5679.7270795587	26.60808860283444
-5577.505337706089	45.66633006603352
-5499.085851310877	17.651042717542794
-5885.70282485615	10.694361090580438
-5668.466507826185	21.35339822024022
-5758.770260238448	12.710701363646356
-5085.931733155845	9.070756018397535
-5455.751270524082	15.660760708087597
-5249.0258473692265	14.026005609389342
-5281.797252449345	10.366474223866952
-5223.944176366904	14.470968815934585
-5384.063623858949	14.515834894793818
-5986.656139149519	11.855010575140495
-5093.945384429896	51.62718525866916
-5042.018951597399	17.157473973610934
-5896.779660067599	17.080466317719345
-5872.637451504129	66.00877897145168
-5282.04884916726	12.693505276114562
-5734.64344525002	13.4456178121522
-5433.576518231834	58.339461539587354
-5069.375657946504	11.194723908815188
-5494.769273232484	37.44023589959452
-5678.652039037858	11.474893602210708
-5877.449319417421	15.566324887019102
-5956.475096199448	58.810608026307676
-5631.448096433673	14.093294234149061
-5193.140973098789	14.280011705144725
-5181.3693287792175	9.316303409913429
-5055.29062726267	12.745698326061232
-5534.185447940302	30.358177773431738
-5646.493363532438	14.213011837170335
-5396.2397870170735	12.728340846171346
-5666.88496247985	17.129448466016882
-5062.69973339078	46.44376034391982
-5436.300487061576	9.586691050484173
-5363.391887604512	8.887945742752015
-4977.683217487497	28.10882375827639
-5451.720482900778	26.046466837781423
-5149.838083802647	18.2855278166417
-5682.347758936285	11.760778183331336
-5805.1699287845695	19.734474451372467
-5803.058476213345	16.200016130328343
-5675.350535731165	9.437089965632817
-5163.635037952251	12.893125919841502
-5929.332970664249	45.81920673766396
-5169.830812596471	8.266765225454595
-5219.718394974054	9.915254773048018
-5409.783527061185	8.827545429463306
-5792.072372440021	29.072676441780953
-5398.926918523911	9.618965594589602
-5452.4744090394715	13.393626110798847
-5248.502532589471	52.73461066010636
-5876.134552341972	35.70519885206433
-5911.212407010741	49.29504447868265
-5533.098923863923	8.135957479260247
-5382.018695006827	31.414292763888756
-5162.270287504001	7.43657276882709
-5842.215138204532	14.238482230245666
-5187.690887594034	12.793364932201708
-5958.953978798081	16.100603296680013
-5549.732200167	62.977362491567256
-5237.731895815642	17.253964343596838
-5629.487354295978	71.1566318970548
-5136.082155175867	7.9527771191391095
-6001.027019312624	20.877780641758886
-5176.170924190247	15.081252166503475
-5487.507905714748	10.171572004668766
-5571.3859460306385	30.577060505779865
-5137.557841128083	24.029347058450366
-5117.397400100139	11.591197811437649
-5208.912632532255	24.81604199968307
-5749.043712773241	13.946866078812098
-5792.764657173146	56.99690015165304
-5691.24959712519	10.64333130158973
-5821.605853219669	15.534663305324923
-5401.602503966184	22.85582424880549
-5370.065267135986	13.10349641321224
-5581.289397402544	23.52628963885961
-5803.343809886618	11.752390978536088
-5477.905459229889	23.317351337654113
-5233.70876047251	8.693452822056534
-5113.890346178134	11.338632025492236
-4997.761013665277	8.420563774168953
-5729.781191515364	10.649176377900835
-5092.791190814892	9.508897929249082
-5539.763543944237	70.92234917751287
-5395.332137874146	17.87783907454335
-5597.695719964638	11.7255067400991
-5491.755451849502	10.318079153431919
-5871.3278454742685	81.17131979911537
-5780.683787386953	10.688266756317573
-5355.019683787351	17.559775281107495
-5447.413886908006	14.414848111039479
-5433.332779971697	15.589744490208096
-5925.471972246398	20.25474903406018
-5965.697659367497	28.912173027254855
-5649.700587947787	65.70297933521563
-5309.911297570335	12.04789135402607
-5606.925202632816	13.983835780257067
-5519.778854874584	36.604499573623734
-5915.146117019526	26.245775761379605
-5062.528001461811	7.503905511921977
-5113.014953332251	41.45453952734289
-5221.204042566842	12.083585796279111
-5470.054471267683	16.192316043235348
-5468.903315646154	47.53045751879779
-5544.1751782425645	34.58244255900986
-5971.286203103209	12.694612444002427
-5686.542972493994	54.60570747900873
-5424.808060100395	63.852373412064665
-5750.529641110741	12.250552808966559
-5946.091382812433	20.754776680776658
-5333.642285480098	8.009807941403514
-5813.17019219256	42.309897676943216
-5619.6311713962905	18.77462834738039
-5316.435307980475	11.31202196291213
-5181.359488496048	22.71903991899622
-5156.779328075107	26.057111824704695
-5302.435314287085	11.124221361758545
-5934.150741341512	11.164747264717578
-5123.094151346298	13.321040356200275
-5697.466540243395	9.859291280357665
-5674.981950401931	14.570931001728265
-5946.320169117823	24.454819845969602
-5313.583789815856	9.248647099735834
-5175.791928425468	42.81010027444747
-5261.876228033967	6.936077853029908
-5455.534819604824	10.376747419918214
-5391.089990983364	32.96592516975182
-5124.797030348575	16.173419996546848
-5852.573432277163	48.049241912922845
-5656.752772217941	8.438940593308988
-5039.562579509915	8.657541900217204
-5643.7485836268015	34.76107677413772
-5392.546992722444	16.888234956417286
-5303.402869600076	24.16998630875676
-5376.663160763613	10.1202976366184
-5011.009787842671	11.506195605615481
-5920.919974553891	24.264089590851746
-5278.204435761898	48.62690562204042
-5928.363015913816	13.002877010555267
-5131.721523612144	6.698069194848972
-5043.07716427837	7.9703803174723244
-5354.116796442588	47.2656533757261
-5907.102946983408	17.987957251747567
-5039.284013123848	15.150088486393297
-5992.419160157654	19.978536153584464
-5057.351780548444	9.49411668643956
-5032.799857621404	6.382906446449527
-5944.7887040933365	18.029830066421983
-5742.345566871915	25.020961796398165
-5078.608432590841	8.6998647422081
-5920.928731610705	17.59000491521628
-5251.231200768451	17.59755440650774
-5545.117211564193	10.912008756715315
-5590.1235538322135	12.932959477005223
-5481.6860976270345	10.136453746734377
-5709.935382095988	34.32845789622601
-5436.594414697888	39.571205025237994
-5511.563982973395	47.94712098878765
-5061.048721333025	46.01358454110735
-5919.872279463456	58.553705921751494
-5680.689083084203	70.98500275417567
-5135.8673977975295	6.148022390374093
-5982.791429253198	13.727185439191002
-5508.549840273423	13.086557528875804
-5625.043455972368	16.513260301111732
-5874.48296072328	10.928995469202787
-5864.217190142193	15.717247691129952
-5196.880944343942	14.080915413572352
-5429.798394806278	29.07178490389012
-5373.004502926644	16.330072061458477
-5418.701797641324	8.310413514749802
-5721.438328567891	11.60425384050426
-5670.782821434996	21.367976084601683
-5529.97477796547	18.29936713020363
-5209.644420271114	9.45619107578625
-5401.56809279704	41.75653357689592
-5384.228495589228	10.481883584659514
-5545.476243220777	10.271302585063617
-5297.027784756037	14.331350136363726
-5288.5707992921825	11.26572518949017
-5966.934385202429	82.90297511474691
-5175.058111531225	17.85622076828906
-5721.133055715924	18.078779493998216
-5149.100296560771	18.071654811921853
-5959.158081969578	30.2511099289862
-5915.07276402442	31.94924239896109
-5512.068318167823	40.91497623173249
-5497.770428813434	10.866540885017177
-5220.33747351493	7.877975911639623
-5348.786383033268	41.18236401531203
-5636.560404715625	26.37338569303112
-5395.319632331578	9.934602019694303
-5343.878381268223	22.052027538518274
-5501.527276711392	12.397899611028736
-5698.080652616222	19.321963391025804
-5883.669585495555	26.710499937305325
-5100.706201627868	21.47020704797506
-5830.411003461206	11.73105786206631
-5014.696062513294	7.6978712201436945
-5111.448502388559	13.557876358058987
-5926.807931415233	11.100558871164658
-5155.029735210011	10.050398981360308
-5786.189731545216	16.997374826506622
-5175.830149572938	6.913309871036601
-5987.372427399922	40.948657260726954
-5622.704448377247	13.745465727943614
-5853.228676320082	25.27271535190268
-5451.237465296053	60.151276712094685
-5638.242028101666	13.64505982525307
-5050.887986849329	9.47985489498429
-5406.698713637271	13.577528156830274
-5480.572936008333	28.18058644442847
-5568.556417564822	11.852683861706707
-5117.804343610263	17.090788733900943
-5696.01840751426	76.30910788229757
-5953.217018668699	46.43857819884802
-5263.902898024262	9.258902983449978
-6010.693284530728	88.51483657639167
-5244.5202506038895	14.008067996998975
-5002.943508719467	42.87745472546187
-5677.965425123154	13.716037717802783
-5526.422102156132	17.61101563304071
-5413.011509200356	39.047994128980505
-5188.222135016467	11.685696972300468
-5357.979931953607	22.678013937658548
-5238.271421503422	8.470344825798712
-5797.192667058053	9.696054528397575
-5793.794287617482	20.19615894033735


==> pgfplots/data/correlated_sharpness_lsq.dat <==
alongtrack_dist sharpnessvals 
-5335.17121239234	17.17388782213954
-5017.002352693159	8.548695871822018
-5979.581569165188	52.33788189435747
-5328.989515332425	69.07514135697954
-5417.574247768476	15.827110130103845
-5326.284825571837	16.595416400817932
-5817.473383706812	18.81619534379643
-5276.09303777763	47.758447906990135
-5964.615151698023	27.559377839570168
-5723.846812484483	25.48797308456149
-5953.010055042268	98.91876045761457
-5330.131268882043	20.47630790642119
-5124.912367815419	34.14908487317142
-5194.50618682912	10.013692190710216
-5773.751925247747	37.15418062842739
-5365.97425828511	15.739516323024437
-5449.54465156453	15.841950608804868
-5367.940373795148	19.07887164489306
-5943.117818820145	109.88141877657439
-5383.999062556692	10.437965191934197
-5931.354421234691	16.182266716883277
-5439.390919714839	14.398266089561192
-5344.819842418938	64.18526416486276
-6000.455905475426	15.974363257393025
-5888.063429108335	21.167353395063753
-5738.774631196651	46.12446155739261
-5666.563916489868	62.92454592272353
-5771.064176160601	81.41801575354158
-5739.610084935939	33.478210118736236
-5380.145993924242	55.69068540274989
-5352.047382839056	35.91721400040687
-5400.603295065611	20.396061072484923
-5789.89858467193	10.828303770394522
-5022.466978004072	8.295730638488312
-5657.276455186482	70.7824883078759
-5407.404422477307	15.61673667956186
-5651.4311677182795	11.683230547269769
-5657.499784466861	11.74599135258457
-5438.152790956499	70.26536201186273
-5400.393232533013	6.914241329059403
-5917.373596190819	9.475675236563333
-5551.0264334822195	12.217746528595178
-5340.254475019677	58.03801726288957
-5295.541120805696	7.9419040003924275
-5614.621601651717	21.974894215098043
-5247.422521246305	16.25038082292434
-5912.007197475126	19.59518243397041
-5444.133914740028	12.94444025511734
-5351.974920344356	9.799453311325344
-5269.924055949254	11.519808180924905
-5025.2428734946725	9.399730950852932
-5969.16405619357	101.83371392656534
-5283.796890041274	12.49736826221059
-5981.631221824679	15.704611150411786
-5577.737659607918	28.571443394364515
-5565.7682637143835	13.752756762670105
-5769.502474624464	19.247666751469243
-5973.283625273683	58.314122169431755
-6001.665661986743	15.890158117098503
-5519.595806495153	33.54746818302783
-5194.1348308315355	7.19903386084898
-5105.719707038422	12.914783410278453
-5985.110032629629	15.388845313208321
-5664.849801735715	10.882213694191687
-5443.04053069745	12.05572695186584
-5242.898185082269	41.969030400279586
-5943.110862232824	30.323964187915617
-5625.645811911167	34.01668358295709
-5211.155486989636	9.143888803668155
-5533.05269510792	13.725660731505041
-5681.16988881747	29.473035553922895
-5576.166750483026	44.89187043725512
-5494.9056306846205	18.106118071815356
-5886.366778183335	10.536208506094631
-5668.76162868472	22.461066768065017
-5759.096551875954	14.308756102977098
-5085.747414354909	9.170014945744812
-5455.831847899604	16.024759660913173
-5250.567260337978	14.811000309865332
-5281.43355388168	10.084341867653974
-5224.136902662356	13.552806623214892
-5382.209959960492	14.453996681051908
-5986.552611939064	12.303227220506951
-5094.813091415937	57.153327266429955
-5045.2768696218	18.39355149399758
-5896.752852753345	21.80668306191705
-5871.997132716908	63.02241678152258
-5282.970057160168	13.178517693538877
-5734.250145342928	12.793481665291479
-5437.174554719133	59.15497599479788
-5070.082233722449	12.868953671482222
-5493.866031138714	43.539346532591516
-5679.1506452658305	12.027955704016051
-5878.755922717721	16.309504326280518
-5956.652648907587	65.35891885516648
-5630.394891636893	13.732127150834414
-5193.646088105818	15.010365811844709
-5181.064430247592	9.622061571079218
-5054.192920113233	13.119145543022523
-5534.72539441671	31.890556749666803
-5646.437357566745	15.229289664832027
-5395.429882405339	13.172977113035303
-5666.384432737171	16.360343991165443
-5058.967795157729	45.52202476207201
-5436.687857386676	10.209446559685023
-5363.0975237367475	8.86711637691348
-4977.54995964205	30.024125542388195
-5452.756219349652	26.771996583699927
-5150.2263355010255	18.562784431284122
-5683.30161372924	12.327194007706364
-5804.702023755663	19.593681163055724
-5802.431444822184	18.15453186570682
-5675.338401562003	9.487312505151115
-5164.0202506748	13.502709380976183
-5927.294770795558	43.779537463540834
-5170.446656159333	8.214168575586529
-5219.518640807237	11.284088559658821
-5410.642407942168	8.841292658059043
-5789.91580038548	30.426628402154197
-5399.054087387245	9.48006074535132
-5452.985922101674	13.547000738328459
-5246.0856688230215	48.66510646235041
-5876.429322172276	37.11307725955419
-5915.005864696865	47.69355614929074
-5533.284547470266	8.853695021489159
-5379.890516818933	31.74318221487015
-5162.612046148877	8.275443314800063
-5841.55369719347	15.762686164713196
-5187.989823181269	13.343727272811092
-5958.580065888955	17.659532830039648
-5553.415600643377	67.32478516213747
-5237.745523459892	19.1300724093582
-5627.8006606098115	73.39566501728237
-5135.2375985562985	8.391976740664099
-6001.517205238186	20.708756182635387
-5175.742319528419	16.688868150296138
-5488.187908546079	10.769416160604084
-5573.17397492853	30.266411183419457
-5136.835514243255	23.13149060398394
-5117.124834312129	12.403335636016417
-5209.196332601063	25.724317773130526
-5748.4422192753145	14.90092558174178
-5789.317196533447	54.73459459994502
-5691.737808376468	11.17622626382568
-5822.438906238374	15.307923689747744
-5401.645121117361	23.53429633137548
-5368.917909400048	13.51448324063412
-5580.0968783695935	23.011949125536272
-5803.285383996437	11.213577278077612
-5477.857045096883	23.429684167889068
-5233.886632447041	9.527309049202591
-5113.808922784395	12.98613721164486
-4998.113749853932	7.8087566561335295
-5729.708307292952	10.178903494294932
-5093.867173566975	11.22484899521371
-5536.1489056887485	69.36148713468961
-5394.226587338839	18.458544886387692
-5597.899733682777	12.601814930356538
-5492.006582045185	10.35860728367175
-5876.7503003707925	85.73240238548593
-5781.702097665509	11.046567818071104
-5353.733851510508	18.29810614754453
-5446.866590880308	16.427130357151395
-5431.7032601663495	16.91932275149404
-5925.877407529109	20.72982673096334
-5966.936274394178	30.674228075380395
-5644.601971754688	70.39163779015803
-5310.680868479228	10.851417769227725
-5607.812154098631	15.56176368034215
-5513.459544285779	34.493680503826006
-5912.520343685528	27.62982549732598
-5062.619054054172	7.639669903270127
-5110.652064669076	43.8704137193971
-5219.6453831704075	12.233337934969933
-5469.393853957496	17.510019561788756
-5470.072436613497	51.960501552350834
-5542.401682123069	35.85996536543128
-5970.996384280609	13.825667371095385
-5686.67632210229	58.556676138755236
-5423.5103355548545	57.82890720665194
-5750.923803635748	13.934314740845622
-5944.348486298233	21.84350956517551
-5332.912832387705	8.558196647761738
-5812.714284337562	48.336607502069434
-5619.398371133397	19.704479312542297
-5316.911771732633	10.655066564336481
-5183.190288004609	24.183474678042877
-5156.862884699236	27.211725144748193
-5302.953861468144	10.686618828224992
-5934.710090375623	11.691517200410397
-5120.777937643979	14.644463646666741
-5697.218690068289	10.44531005050296
-5675.421257631184	14.452431902444612
-5944.826439698473	26.812630974341186
-5313.3151189714845	8.73386618579159
-5176.500616417159	43.78745575055715
-5261.681617811572	7.724968368721509
-5456.488959870955	10.642328043215334
-5392.252831356772	31.285961003780017
-5125.779518616204	16.61417743098446
-5854.729028189571	46.42449403416486
-5657.447982631167	9.780809430817687
-5039.31721677371	8.94596257757123
-5645.3913622393275	34.39807884854165
-5392.107633099549	17.165989560821842
-5300.871547369751	25.115003298108192
-5375.951030577544	11.74361329375823
-5009.856859862248	12.140643240454768
-5922.410049412038	25.829359738245472
-5280.323012956349	53.294477909244165
-5929.134939489544	13.684759701022045
-5131.639432994054	6.924662468786946
-5043.946672412491	8.50801360423181
-5348.176881344028	47.57745969699333
-5906.684085463475	18.195277262126286
-5035.499333727976	14.394623076567754
-5990.104082874381	19.42568654881869
-5058.546759501036	9.927877140162543
-5032.844878468424	6.4662037090710545
-5943.840405652582	20.254078631440336
-5742.039157398005	28.438743188423988
-5078.8316803910475	9.50092968184847
-5922.019874271067	18.14818229906467
-5250.5616259608205	18.21887482038053
-5544.952603218752	10.881976005380034
-5591.082509768561	14.486420742252355
-5480.822220643508	10.645684497537971
-5709.22159654164	37.66059255949118
-5437.468830644383	44.48383653978446
-5506.602547912119	47.21877641329313
-5055.539752147579	52.6213988526785
-5920.671032813337	66.92406935507164
-5681.294877507355	75.11868406505492
-5135.828122705425	6.335818450054231
-5982.956344851637	15.380554313483177
-5508.92099395629	14.361051465384923
-5625.71580750391	15.78180044141483
-5874.704648940712	11.35540367434848
-5864.269419604086	16.185509685216203
-5197.348951317938	14.72025434749084
-5429.2263660360795	34.686450455954514
-5374.318838426381	16.18126339149508
-5418.220718535523	8.695816400720561
-5721.34665035031	12.388547724606761
-5671.77383454692	22.104553500219318
-5529.606699494049	17.492887574330865
-5209.882757466756	10.150336310712227
-5403.062861961931	44.0630483278835
-5384.196586192963	10.865130008443714
-5545.73592614677	9.882557137946494
-5297.867995305366	16.17782691900543
-5288.555612594448	11.067284796247542
-5971.255736231678	99.0077714892957
-5173.887413261617	19.633557150355475
-5721.43533438283	17.431136602325264
-5148.285034506903	19.11986730448973
-5960.314526598513	35.305118180400626
-5915.621559438939	38.20535436151273
-5513.35482915165	42.73434212927473
-5498.255436601486	10.682171499927412
-5220.098464776998	7.787696093398255
-5345.600579463544	47.42656852512107
-5636.443693403904	29.175121590535777
-5394.94249773331	10.390501007830618
-5343.9969482737415	21.31256926149515
-5501.716355440684	12.575672720030681
-5697.108609419556	19.761820633648842
-5885.103865346293	28.95523716381568
-5105.01824552719	22.279119999020228
-5830.17660038338	13.149967881639618
-5015.387927179501	9.633441606985967
-5111.599344866948	14.079683087056827
-5926.883776290845	12.72432482275167
-5155.225183261707	10.321095746912109
-5786.6282844276	15.632683298726077
-5175.428404044534	7.5965141084180035
-5987.492459849938	44.07529130429289
-5621.618137405762	14.619570783666644
-5854.429327028736	26.73735382261204
-5455.199581156369	59.629804872075574
-5639.201984341116	13.860886497749087
-5049.817033709404	10.149890871297004
-5406.8415535584	15.82839098966039
-5478.710656447989	29.1004105798146
-5568.845683324271	12.523192292412164
-5119.902779132195	17.6961176493403
-5698.291221486564	72.55633841002441
-5952.474869894504	43.47709166396517
-5263.3916087999505	9.693796289928812
-6016.892302497154	100.05959668194355
-5245.270419678235	15.448399061771347
-5008.510095775852	48.28918509763674
-5678.351984276646	15.395682505129217
-5527.572430449236	20.294407994628134
-5414.420705797307	39.79380601015583
-5188.503618309753	11.510531959761462
-5357.849095773097	24.430247656604212
-5238.433625200774	8.871288009797137
-5797.845162605117	10.898852024347201
-5794.698437587608	21.87468163963332


==> pgfplots/data/correlated_sharpness_mcmc.dat <==
alongtrack_dist sharpnessvals 
-5334.939788254971	15.935880605316244
-5017.9554443366005	8.739598871176787
-5980.802691496805	52.97110976037043
-5337.2290105307975	57.391669342624226
-5418.665147163029	15.009634814877153
-5327.464591774803	14.518062449075245
-5818.022541739981	18.34237555709823
-5282.701417096534	43.81590500963707
-5965.3409494984035	27.112151238055745
-5723.339964663844	24.592669148924543
-5948.868903708328	90.45589296244489
-5329.687854571813	21.6619623068483
-5123.848458007106	34.24725089994158
-5196.430134587422	10.514417782911822
-5775.591815354083	28.738165115940607
-5366.904054524197	12.405196423781858
-5449.210897064231	12.909589805246538
-5370.330573438854	17.132251930968792
-5933.717599924204	96.77382100593105
-5383.810434586559	9.08223166404426
-5931.633524890874	14.173820594733183
-5439.411232916134	13.480126545711025
-5349.464239556241	59.25369843730152
-6000.940679160911	13.832706800655354
-5891.799497099701	22.615805477636876
-5742.020584885357	42.623320093794085
-5654.945932068501	59.35241216639543
-5770.933106959838	69.65061174777416
-5738.32529207332	26.42620450687513
-5375.35828460309	46.713530972691224
-5351.804817287687	33.54076305523568
-5401.495736329086	18.545019432495668
-5789.418343000249	10.19115775797016
-5022.396668863584	8.283543758018329
-5668.7427431281385	57.1844551873281
-5409.591821791899	14.615022932138837
-5652.082379451199	10.78913449159735
-5658.511555534837	10.707875453683489
-5439.122187768126	61.36787181042925
-5399.782847686503	5.995187712642472
-5917.019273197545	9.641058997771003
-5551.682065031544	10.311828950206106
-5334.855901521198	64.74270855071411
-5295.243070824982	8.695042276541287
-5615.57690523114	21.244287077687734
-5246.814062371548	12.90841878772494
-5912.228247714851	17.918623560911154
-5445.0412866090355	12.550305141594984
-5351.649709987544	8.278260159856908
-5270.675095373429	11.051786554665025
-5025.334177749487	8.883916625056587
-5968.243329041214	105.69227595998399
-5284.283772396164	10.64631305737731
-5981.252518489987	18.070063613953053
-5581.079277270865	27.62968641939255
-5567.351672784187	11.313108233484769
-5766.632406699223	17.976819913764288
-5980.154815627209	62.52162612676385
-6000.705072489089	15.84909601798344
-5519.1437149912	33.841416177776445
-5193.883987449872	5.882757274283745
-5106.857514259093	11.49564979640042
-5984.274725015082	14.294143280518169
-5664.4064129221215	9.930872262709473
-5443.922908425018	12.556973675561744
-5244.204183756736	38.754051005619715
-5940.652476265536	33.032451534584794
-5624.817996959862	27.52831161922055
-5211.628305186731	8.218722247304822
-5533.73148633086	10.70211383354038
-5678.206600974892	26.268009321188714
-5574.440841450888	42.03670457255014
-5499.696526226359	17.866729234585446
-5883.937873544742	10.4258889726886
-5667.813764070929	20.180736766935077
-5759.018914211271	13.267840286858641
-5086.446363646143	11.3069392696192
-5456.41596339434	15.443487445329819
-5249.420709945179	12.435097259277667
-5281.249013012341	11.72711997162621
-5223.89040118542	14.864916415764545
-5383.471538999886	17.91031858957523
-5986.601129669701	12.650127591363129
-5097.236022403455	53.584620209199
-5042.450669582896	14.408182448874799
-5896.698706408147	14.695788373904895
-5873.14773206921	66.85614970659161
-5280.34041241006	12.569171610653756
-5733.672106601887	13.25748745516832
-5433.794436553472	55.68398432299782
-5070.056721188761	9.491617181569202
-5495.636484009036	33.28419557470024
-5678.37298316998	12.424472104771151
-5877.506478508138	14.945486568134534
-5958.047582079353	59.750814303266196
-5631.092190896812	13.541731797589112
-5191.104288101677	13.12260382133328
-5181.445348846214	9.135098019614896
-5055.126829703321	14.382254643836678
-5535.492929360658	28.802919368450073
-5645.894370964553	15.395738589293765
-5396.196942489454	10.896175153973827
-5666.571716141985	15.095703846313736
-5065.662965038678	43.470228489433175
-5437.144723231743	9.71031722720465
-5363.102071417929	9.31609506752429
-4977.687299766388	22.958733183568267
-5451.69692571484	23.953870890473436
-5150.156853864758	18.275034378179228
-5682.627886527332	9.469475730523028
-5806.349849802563	17.65917644516939
-5802.477855160275	14.860564076206218
-5675.797360300671	9.907097508364085
-5163.044672799069	13.431134910823289
-5928.651495616753	52.33223873332559
-5170.188215782047	7.672277474454619
-5220.774046855627	9.668900024189412
-5409.380496091424	9.682069593904744
-5794.8501023461495	32.49851209548316
-5398.68843475824	9.26559771098989
-5451.903672117178	15.057746408825526
-5251.753609359958	52.727608484688886
-5877.295526573991	33.13150471692019
-5913.0186012466675	51.71492257710842
-5532.885840446629	8.632956692716082
-5381.949877577324	33.18479506458546
-5161.768597980109	6.400420020390106
-5842.00532017086	15.871989503768722
-5188.248975389923	12.067904133963959
-5959.698298685767	16.352462327725146
-5552.1251546817475	52.79784815281818
-5237.548591399955	16.59599207496216
-5629.703950525468	72.43391956486003
-5136.613101397506	8.159981271108288
-6001.595013859294	17.53575991635472
-5177.23511779343	18.95804125499789
-5487.5628722380825	8.233711460436544
-5572.223699706784	27.20926806848838
-5137.384534487347	22.021197361819336
-5117.486380654406	9.718069719552258
-5208.057237036718	28.512114692439845
-5748.5739013875145	15.428674508002924
-5794.751200450988	61.66597728489429
-5691.019577228178	9.454778071042503
-5822.262865977919	14.689404636432453
-5401.022010594894	21.276677552838432
-5370.259177929865	11.664670486694346
-5581.180607256729	23.3848310678816
-5802.280052875629	10.30317638575001
-5477.618057312099	19.904476305735592
-5233.1863064979025	9.755463478392999
-5113.5088018661745	11.906219424889073
-4998.028268860558	8.81389701432255
-5730.20920439955	10.103163100608835
-5093.2927205273945	8.128815347948452
-5538.3403185177585	65.3513199115578
-5394.186834201159	18.65560413567883
-5597.252500780725	13.62688097237695
-5491.025711019722	10.787300827993143
-5866.654944083832	75.09174825818673
-5779.967381282443	9.099477256888456
-5355.1454387611275	17.70165675944526
-5446.746266908446	15.382514577675652
-5433.349896018785	18.452652410968412
-5925.110546079264	18.95765810530252
-5964.895251357138	29.099178687727445
-5652.536471406895	67.44194321131025
-5310.365987733833	10.226281788093761
-5606.472621919101	12.603532711786569
-5521.904482518195	33.5063697233375
-5914.6669172211305	25.643692311582644
-5062.171127294895	6.712773163421664
-5109.963304599586	43.697289993008006
-5221.3964047689105	13.721635265935308
-5470.93766498467	16.799446304626695
-5466.880266593716	47.32320469988234
-5544.7325134136845	27.70234385882803
-5970.690852022249	12.452533235712435
-5687.365290862947	56.731616154527444
-5425.849429226809	65.01207603818509
-5751.013685014514	11.58941253891572
-5947.3620352939415	18.768475165316772
-5334.053208922771	8.931981583176528
-5814.951477595317	41.54887858489774
-5619.48334387453	15.340782713339628
-5317.1400899052605	13.82126077502078
-5182.756924038076	21.69497482834649
-5155.200010323651	28.133918523638226
-5301.277950878535	9.792672927290658
-5934.117311065912	9.68918530584066
-5122.073920479684	12.386578782395492
-5697.046482100984	10.18612779632676
-5673.996480752381	14.540400377891949
-5946.304960621116	27.570732185731394
-5313.311620685957	9.187468809393884
-5174.9642748940205	33.77477276173371
-5261.767261280309	5.909002066538853
-5455.321885417834	8.517469335349585
-5391.423652605556	34.63656946730927
-5125.20961816928	16.567506181628328
-5851.332819285664	41.570495351395614
-5657.172995891099	8.506460111522138
-5040.496335434425	9.346895151362508
-5644.975651607197	35.477175087499894
-5392.946654179899	18.47079267268258
-5300.852048228899	26.13379641779668
-5376.94583540397	9.510393870252742
-5010.635333682951	10.636452663662253
-5921.046610291493	28.346527667148177
-5277.429858068398	38.25464889886849
-5928.51711164385	12.122078149058542
-5131.836542530878	6.920923955721893
-5043.654938412399	6.554413877621451
-5353.096263596988	39.63859724952574
-5906.353860998817	17.89516627969669
-5039.098903054151	15.723707258341786
-5992.898605758224	17.652691789825717
-5056.848223518492	9.31136895857626
-5033.066908527902	7.235509613455655
-5944.803715387979	20.103331536847882
-5743.3834754077425	23.726121974983368
-5078.254142356871	7.658016141095352
-5920.862790223256	14.805299563116813
-5251.017572846271	17.409266961972794
-5544.858241346461	11.534937054189829
-5589.520812500127	13.333626827524457
-5481.149621552587	10.27851797544952
-5710.5837580672205	31.737331780027763
-5442.19928111273	38.31539315728609
-5508.2940129402305	47.71870063532598
-5063.150062883544	43.82536750031877
-5914.8728824142445	55.17563825928813
-5676.559741668321	76.14902793666971
-5136.05670347434	6.572841794826014
-5982.166519571969	14.25254826753974
-5508.636374764693	13.43652180088902
-5625.001431799852	17.28802842238566
-5874.119276922989	10.561462853171868
-5865.21052380802	15.004769538080216
-5197.157440307921	13.360441517489058
-5429.311100435734	24.84084116893274
-5372.965726552002	15.555761160392787
-5418.6239753483205	7.947272351021392
-5721.317985387476	11.403806506711335
-5671.8569560145015	21.308356209298395
-5532.259250307305	19.36609525106759
-5210.135710493237	9.453363105213018
-5405.68986410259	40.87171734538267
-5384.831851849099	9.005011291832318
-5545.618038032955	10.109479480226035
-5297.20307112794	13.712825476388804
-5287.613310446482	11.95761066611195
-5969.493872162064	82.00918911736574
-5176.330879783641	19.091998699577587
-5720.274577196722	18.36538429650094
-5151.668636020835	17.10431203436672
-5959.915156496252	26.251672334306473
-5913.943716145141	35.638385134016104
-5511.487796993053	32.49907909674177
-5497.988220204781	11.312782984830191
-5220.329471252583	8.187735003129044
-5351.724853160599	43.48552227268907
-5636.793834319908	26.42455233453578
-5395.407106376576	11.136428327846172
-5342.7666509056	21.020526629408597
-5501.868961629236	11.28145790695137
-5697.601192306964	19.911194829785398
-5883.4614657045	27.568895245254723
-5100.761380169332	19.709214390172097
-5830.952401239686	9.295617149439483
-5015.686068869879	8.81798656536825
-5110.725710371028	11.44036382647807
-5926.509262627174	10.87409942809185
-5154.139366898706	9.125249910403369
-5785.215390825467	15.389833781104388
-5175.877699528458	6.811040150554105
-5990.486251416885	41.06051455711693
-5623.468683730928	11.923061217088016
-5852.499349798948	24.655989333975427
-5448.959432930009	61.19643679293031
-5637.886005611146	12.748862839791025
-5050.774426407382	8.769792160124839
-5407.246121149233	14.11090572312381
-5481.6993261724165	26.99754495825782
-5568.004331744061	11.745703756492999
-5117.825281335346	15.849147319688504
-5699.181956658876	76.6474670698032
-5952.835937502389	41.825929003948154
-5263.849038210876	10.340649212401308
-6006.002052401563	84.61656871478601
-5242.255323973661	13.721817091670239
-4997.618170879008	44.89353474700281
-5677.082192033944	16.922332670980033
-5526.698376116173	19.011770141784137
-5415.888822568472	33.05338926382914
-5187.23946084801	12.052808575060125
-5359.452609584047	21.579595536147668
-5238.366132707422	9.929817577517987
-5796.822170210533	10.50481968168851
-5795.125575173793	19.452955683862047


==> pgfplots/data/long_tail_calibration_lin.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.0033333333333333335
0.1	0.0033333333333333335
0.15	0.0033333333333333335
0.2	0.006666666666666667
0.25	0.01
0.3	0.016666666666666666
0.35	0.02
0.4	0.023333333333333334
0.45	0.04
0.5	0.05333333333333334
0.55	0.07666666666666666
0.6	0.09
0.65	0.12333333333333334
0.7	0.17333333333333334
0.75	0.19
0.8	0.24
0.85	0.2733333333333333
0.9	0.36666666666666664
0.95	0.49333333333333335
1.0	1.0


==> pgfplots/data/long_tail_calibration_lsq.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.06333333333333334
0.1	0.13666666666666666
0.15	0.17
0.2	0.21
0.25	0.25666666666666665
0.3	0.29333333333333333
0.35	0.3466666666666667
0.4	0.42333333333333334
0.45	0.48333333333333334
0.5	0.5633333333333334
0.55	0.6266666666666667
0.6	0.67
0.65	0.74
0.7	0.7766666666666666
0.75	0.8133333333333334
0.8	0.8333333333333334
0.85	0.85
0.9	0.8966666666666666
0.95	0.9333333333333333
1.0	1.0


==> pgfplots/data/long_tail_calibration_mcmc.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.07
0.1	0.11
0.15	0.15333333333333332
0.2	0.23333333333333334
0.25	0.29333333333333333
0.3	0.35333333333333333
0.35	0.3933333333333333
0.4	0.43666666666666665
0.45	0.46
0.5	0.5233333333333333
0.55	0.5666666666666667
0.6	0.6233333333333333
0.65	0.6633333333333333
0.7	0.7033333333333334
0.75	0.7566666666666667
0.8	0.8
0.85	0.8533333333333334
0.9	0.8866666666666667
0.95	0.9266666666666666
1.0	1.0


==> pgfplots/data/long_tail_sharpness_lin.dat <==
alongtrack_dist sharpnessvals 
-5098.412224776494	61.40699040313336
-5965.639908430762	235.18643777677653
-5578.240631793527	402.9532134208369
-4966.43887867958	163.83908906049598
-5532.060796746544	140.40711246435595
-5104.415328417097	63.99448402474078
-5963.440665320476	93.71246681988961
-5642.208927640944	127.12683867969228
-5488.242468823799	118.8805097874711
-5374.68108465593	150.18401943327265
-5366.662722416198	84.02451621706136
-5395.761250652441	60.14286930879043
-5378.646193837912	147.9784908731786
-5013.820567891099	73.10220340192828
-5013.6204782261475	52.737292256790916
-5000.005775418072	58.20955313047893
-5443.4297752592265	82.80600636960021
-5525.744637504941	172.1749408501804
-5437.029406634781	145.6384017661518
-4993.622959824178	69.90970416946435
-5307.815531013623	83.8033967844386
-5300.1737550222215	74.16580512037027
-5022.338609373581	92.77125788382907
-5027.614346620683	56.20110818392481
-5592.81864625979	86.43370825378317
-5153.593695609316	116.55269000138675
-5937.041872969402	118.4535883320432
-5917.0976541449945	164.7273468719982
-5299.615091101269	364.22343972683353
-5884.0225152074345	86.16473726305239
-5551.581618017641	72.57819923310842
-5081.754048821051	71.1924565736961
-5940.655163053201	198.10804147551568
-5863.780955450257	448.68250779278856
-5669.328194620421	98.6110581692955
-5625.68262184515	131.49608905873106
-5945.216313408301	245.52006214700637
-5632.807104103763	262.5780895576146
-5162.121741008441	195.3608910830682
-5166.4548073073975	54.71016625183394
-5399.675172407537	82.71957992229554
-5577.158510049575	236.3897100696795
-5570.745289489365	287.5184177240074
-5121.396033845584	74.97615987848687
-5796.70227425162	107.55942005380882
-5751.634072287237	94.89509233102126
-5656.336015390158	126.93042718204693
-5316.851156810571	68.51678516357653
-5059.695306372757	81.09429877156477
-5857.711588094853	135.0937604632372
-5529.103438125003	79.40387748884366
-5224.439076706026	146.48568509303755
-5843.910666776602	140.96756556881328
-5172.0439069983995	79.72959279172957
-5184.721434367145	354.2649323319568
-5056.75379627917	328.0654411560068
-5101.152409426552	74.52252922319569
-5469.007513049196	74.32892374057752
-5274.729429102374	172.53817477897078
-5336.874022166487	250.29232417161427
-5717.144963543256	91.35263113791453
-5057.530220285698	81.36198383292276
-5862.34610286607	247.59609262734367
-5772.442470149894	613.5268186848976
-5862.3194579197225	178.16075453928022
-5067.802354881624	95.46476394190395
-5647.8594453361175	74.43448186992134
-5779.665321646671	202.57210049698875
-5728.184470218033	120.03145640961047
-5573.308473499053	285.97245909525645
-5509.008959113731	273.4647363863005
-5660.27998392788	326.04460089851915
-5126.189682547849	301.8084921507842
-5028.489933438421	84.44406386606474
-5670.246326310893	84.49856241433845
-5111.76380179234	145.11576010544744
-5474.9976178497245	328.24542406017275
-5501.160035808676	128.23184154202818
-5647.901669778401	68.0887806042931
-5225.526059935367	123.28077461824417
-5833.192155247345	118.39899175430956
-5943.895774998699	184.40140508669776
-5674.701490738676	108.57258209993617
-5277.924293175132	367.8873296774796
-5295.030892215117	79.10688368996026
-5022.555478912422	71.03603583730319
-5320.362301798377	78.99563391598598
-5677.402270926911	82.84035296395065
-5076.950471560266	45.4957037560033
-5974.4372808324015	184.71834345448227
-5658.395022916951	100.63345096623443
-5034.531556775904	179.13510977593765
-5853.552023646081	285.24312435911605
-5139.449850157383	326.2806902389957
-5493.9738413625055	178.2834653861475
-5430.315085658858	149.70062902033283
-5299.420872458794	75.13041137171449
-5865.656530354547	97.25734970490998
-5550.129908234059	66.80889682354082
-5809.9119194128025	130.67878838756292
-5783.838994960354	290.68096465140286
-4977.456279721421	323.0572606371906
-5419.160265395105	78.58997110056949
-5027.990508897772	79.6023764603355
-5128.382811348317	129.52096868566824
-5981.35091404608	249.3408707582843
-5523.835032494713	127.16732483085862
-5523.090183179337	61.18534937968648
-5161.3387733197715	69.56570104284646
-4978.440981483268	49.23278998670217
-5770.175931212389	420.13417938986527
-5506.452659427516	77.81550328319997
-5783.938948178742	722.0695069520574
-5583.086767024833	70.8057425003305
-5261.080772527978	90.28316846999988
-5878.191708892294	240.289883393049
-5254.1674697602775	183.87897752017832
-5760.6487578494525	113.27407126987858
-5600.920108368959	112.60347144635458
-5866.371091553268	439.16173760164355
-5090.731527187007	292.7434572113965
-5164.056485256253	161.53919036650518
-5802.855803981536	87.9660214390339
-5738.475485556716	83.16501655243867
-5826.249351950303	228.55469109999203
-5373.77997116945	171.38735095220812
-5487.066313789431	76.23765254602073
-5289.939970674964	124.59359368874992
-5451.614511287788	76.59217706443606
-5089.150853160588	443.4451948158895
-4975.943119702389	111.78635019608615
-5254.935820308226	61.95525127288819
-5435.520929502776	97.92491676239541
-5096.867885092471	63.343139407332586
-5905.361326481228	358.86273322299587
-5724.643438520418	118.11916757608114
-5656.519022335044	88.03854691769419
-5328.101596287673	125.56406887035381
-5766.4858773068645	170.8603515990616
-5204.396392161533	67.09330452007701
-5191.8355606750265	442.1660475922506
-5251.431203426973	63.47156548592201
-5160.732365751638	57.092287598296835
-5535.308941694535	93.44035839195605
-5424.818973288987	131.20080761230852
-6016.585444655003	159.8597833787809
-5116.91311024631	50.22223610139473
-5073.403400848901	60.351514709722004
-5562.2622197280125	629.4181283307821
-5598.390676806725	233.79192866400393
-5333.875843420431	115.88765122793099
-6008.589527899655	201.24623465918
-5191.453797148258	103.45696817357044
-5193.722694162804	83.88592832702294
-5475.527071083496	246.69538775876165
-5702.5766496627975	591.0356764885853
-5769.35829616569	122.44444881158437
-5815.784742907529	354.7791489461752
-5112.713844508379	81.74211392080431
-5049.004727140293	122.13631630363462
-5109.316236264753	397.43987983106166
-5603.199739442031	134.67000884906165
-5308.925524484729	53.94294092218515
-6030.034895005527	166.27585537517513
-5403.590414945306	525.7826250097518
-5411.2681021033495	197.82314757596552
-5997.93880283065	166.9803206001948
-5444.222727907741	108.06758293747164
-5296.085099002289	139.08476815479693
-5989.984753865077	127.30867286389575
-5841.9770424576645	171.2889809545902
-5830.303143071893	82.53118208412369
-5873.293877550398	256.21962417098257
-5535.067811933323	153.58627933193512
-5670.9374497354365	276.60203145098257
-5396.611311279338	406.5126967626389
-5298.4992893242625	75.95557481384408
-5652.7908095780485	324.7421642971262
-5919.807639553788	387.0310503345776
-5698.447336365543	339.18927293523683
-5920.938393966884	105.71883463006483
-5079.404364398763	123.27488530706749
-5056.876441229275	71.42198108824635
-5757.429766891247	86.71104316757865
-5445.917073332044	57.207788798141614
-5299.115434756253	77.37229347036961
-5704.921055923794	97.72766761935976
-5222.269048426397	522.498875819958
-5037.099106811035	125.51612003822221
-5965.459478036722	104.37615547547777
-4953.464014457858	366.3665338147653
-5672.793557549951	95.6806240023741
-5560.791308261324	231.40677623532903
-5818.132935060449	122.69358600258688
-5511.986146490034	174.15656465620827
-5758.599696475546	89.97715614638086
-5662.7169374958785	71.5194744408463
-5018.9940673374795	81.77908916928466
-5492.2754844441715	387.03954562743365
-5714.324081999129	244.0031534919212
-5610.038622059355	132.83467078105178
-5694.39227444563	106.46715222905055
-5557.73634262478	448.4153159200183
-5585.702386778511	148.01654457815494
-5399.495960334438	62.377800937337504
-5797.516972474926	385.1175207891187
-5559.498666393187	65.38966100728273
-5886.392561263651	87.41035940774086
-5196.411580477446	60.41163235795918
-5215.750366916638	49.73952777635806
-5110.190814889094	49.456790628450406
-5350.813975931482	167.3476753015513
-5144.876277825377	470.25267826878553
-5157.150622041205	89.62147582985064
-5695.904675928941	246.6013031005485
-5547.804505045626	89.40615268925303
-5320.767882985042	458.3555428792629
-5737.774591455205	83.51058884651832
-5643.120991015085	71.24316596960722
-5151.690134422925	57.157548294114086
-5270.90199808046	108.4692706828619
-5492.639870019866	113.36273951024893
-5386.148602920463	329.10420372894794
-5776.45900616089	308.08655462550416
-5084.612426822255	96.41960492490112
-5012.7662142778945	77.78722014234265
-5075.989706950301	70.27322227170566
-5349.429054489768	113.2212832275586
-5225.16304090236	492.0478678498897
-5106.595199806913	78.43404565442984
-5864.740151589939	135.73048994124028
-5025.596699444573	68.50940663763272
-5012.633294074982	65.26538688844322
-5214.580009656796	286.108972963778
-5953.851042569983	96.43685650206291
-5864.1812916562885	546.0201433043627
-5466.899950355172	176.2021492081471
-5991.379502938284	233.02421476559704
-5329.92284166915	68.6105095175978
-5893.075164018538	556.6242144027593
-5551.48405849783	137.40429318561462
-5599.571016881658	119.03429979040519
-5103.694159638343	103.0853856581061
-5129.563122878983	47.613621668487504
-5860.839138936361	130.8022778259147
-6009.438296880939	163.9518324010069
-5199.657822330401	76.47658999827247
-5020.086563719813	89.28288653027232
-4965.283473645545	89.18354544913781
-5151.592966958774	70.04411616176648
-5328.815433249355	58.73503229157965
-5485.6684984961375	74.56794727622115
-5776.645087517203	257.60773821783687
-5490.706521605249	225.12849752327205
-5391.340571221857	517.6699047609602
-5713.894775856828	110.2746625363915
-5519.777578632774	72.03889837557861
-5779.638805894915	185.49372002872192
-5379.592138563125	310.25965931898435
-5815.007443281902	123.62246928322122
-5727.858102706059	432.25279693780163
-5265.576555982209	202.75840206261776
-5474.9360899346575	88.8258173008479
-5081.3013894335045	92.3553821569155
-5234.855045852524	309.1527947320083
-5728.9812436386055	137.09257126685907
-5038.943710524256	57.09818787058197
-5274.04384280628	539.9555349244048
-5178.115788060558	95.67327917807745
-5763.699306868935	122.81315965266961
-5291.0887142357315	289.197664738051
-5582.948983916544	248.82003800950426
-5867.33036331534	162.2447742891927
-5497.723350747766	658.5210734733804
-5945.959974760969	157.58273108407647
-5645.096558013319	326.5675360366639
-5300.802931701439	621.5678080807029
-5074.073460757063	248.68749845263906
-4975.261339856452	72.14119160699748
-5807.556600491631	239.32796517567195
-5755.219809304474	291.82465037596353
-5850.272235708009	447.27919806125783
-5410.686451077246	73.55408994290379
-5438.878122742824	243.71451180544895
-5100.790782085817	53.23891532386108
-5260.5804985517	140.5578483968006
-5742.141795964707	102.22124347096724
-5717.193757653796	125.53427918278778
-5762.154605091742	801.0107723487675
-5147.048396223095	139.7533045606211
-5782.604886878804	752.1045690845197
-5499.150278065549	86.65509870674735
-5621.527892061879	94.0522438382179
-6038.852101063762	369.0260127981486
-5656.0420838228665	367.2044306810872
-5509.57654098535	380.85445626215204
-5225.229492145977	114.31588763259668
-5412.080708643092	238.96214932701054
-5366.29478762413	96.5145993417347
-5845.518700773844	343.2982966692406


==> pgfplots/data/long_tail_sharpness_lsq.dat <==
alongtrack_dist sharpnessvals 
-5088.1600282238805	54.251319172704335
-5989.321206883852	230.76400975843737
-5587.073388838789	399.9439518963711
-5008.3664907393095	151.24904630653478
-5512.078783081611	140.03747195943106
-5112.050308836088	59.47079422958533
-5966.398251226603	85.27174527889473
-5629.050471885528	129.17611172332346
-5505.778569438866	124.8984573199684
-5371.5510236421915	156.2977692577825
-5355.534708244239	83.47201786704751
-5403.915076392358	68.10438311472058
-5406.941045484238	146.20699317972228
-5005.04337915115	77.83564990949785
-5005.3422654969	57.77588919509042
-5013.855331710885	59.10884772870895
-5431.298710024521	82.44367886401538
-5557.278788738768	206.8150899575306
-5425.38778780261	138.64218593136462
-5011.096626974069	79.4557759602537
-5302.108479773123	87.48352233039226
-5307.632807250939	73.62342963433413
-5044.395889913425	102.11628741512881
-5026.298153460808	58.97363667411378
-5582.340354855893	83.57017611949867
-5182.524375498681	101.68197746870625
-5950.380757991853	123.67435234928658
-5910.426635936705	138.67337468223906
-5357.427472926813	396.8244991172423
-5875.817319209607	79.34026468606704
-5547.84155169338	65.6137848982126
-5072.125841407416	77.48837051587162
-5955.416040619516	192.09302293643086
-5925.655193549281	470.26930215836387
-5666.013594790358	95.38971965434844
-5616.745498954846	114.75502586057112
-5966.576967029349	255.2526204685952
-5610.692407362033	270.94595890581473
-5186.187167101464	159.18113844438997
-5169.725341687573	50.98976129313555
-5383.728575642627	70.88640831575293
-5625.708498223902	237.0947322009603
-5619.057501575441	248.19851058707175
-5118.81663741637	74.46093517388378
-5809.613708582421	108.53971146103947
-5745.349685376761	106.33755073780891
-5636.308508192153	137.26755896423197
-5334.010996910888	76.30039584854869
-5072.841780452097	94.1717129703149
-5871.523080396276	133.39838369557356
-5540.542934975965	84.97551321808108
-5264.517945451102	157.74351113749873
-5847.618352684382	135.501965532552
-5185.407250353446	78.53753776845387
-5249.748335796324	326.47482698004654
-5102.500588772091	318.63088100039914
-5110.522878520305	76.02211059755383
-5484.695514581203	74.4912126357927
-5295.677506986993	179.53682347540493
-5313.768073738177	254.4716235455716
-5710.819154639059	84.3225347868198
-5044.203836440846	79.37482841465236
-5900.272901435022	242.44511594599305
-5776.5459648222395	573.2700704519257
-5846.539390506718	168.19647391546818
-5078.011440753809	85.62211723151414
-5642.37601731176	67.0030011142969
-5770.648640354414	191.57965848539473
-5718.986462557715	99.55314093907973
-5549.004997793794	279.06186036968666
-5489.214566754061	264.51338148791933
-5740.6341985386125	325.9499826638087
-5184.396326834443	293.9527758478884
-5048.45247633847	78.88471245637247
-5675.114525595859	71.8629181644449
-5142.352429553477	152.05328219996636
-5463.625639448216	343.75560295771123
-5481.229525358223	135.91690718768388
-5639.863828066034	67.32220698491462
-5230.606497316313	132.19457566071188
-5846.285026273681	113.20320637754008
-5930.676006933858	204.00901293301155
-5670.602220009297	108.53907030131553
-5246.5918498329565	368.1723054634182
-5290.244102328842	70.49112290327638
-5016.429940237923	82.25415497023855
-5323.05228398141	80.02436680705809
-5688.463343543848	82.157037030829
-5070.761151974594	44.33481965069171
-5983.915571780134	163.0527213287652
-5670.497874826792	101.34089006292953
-5030.082089618463	180.22158472617227
-5892.192522118954	261.13897656285536
-5154.812805772643	343.2085995239125
-5467.572149954987	179.54841697747688
-5419.930510061694	160.00220681134397
-5307.970793017096	83.49427503231578
-5859.016066118717	106.43184786278712
-5546.779517318696	66.91006648159944
-5824.512944709937	145.55772328945227
-5795.015713779052	296.8377390209995
-5016.89718311991	312.88478271038684
-5409.579930192068	79.48018157417596
-5045.441738390448	85.2415930164904
-5119.066464361963	133.73323445375888
-5961.972558756402	235.21262441021523
-5549.917476822768	128.13406641923373
-5522.880487298747	57.61763876380917
-5148.030933069577	57.71852969549193
-4992.111746631746	47.12914471973894
-5757.739935119151	443.4252470540865
-5504.8684053466395	71.56516301862167
-5790.389244585473	697.1545553279352
-5594.541125420669	71.7456409371986
-5251.863758696318	90.96883253598642
-5868.686439101746	226.00408381302944
-5234.629486956095	177.59305170105003
-5747.794521815351	120.23102186698445
-5622.334845624497	105.87128426758414
-5883.290759215643	464.6066860223729
-5136.965441279808	314.1316875773216
-5194.269634382523	179.3327503558913
-5782.729497260882	98.41697014047607
-5750.852133402074	83.04547098916301
-5804.5638087109255	215.6870201204074
-5353.202072940075	158.29405132583682
-5492.4895105278865	72.46316956075835
-5305.816886129428	143.02053298458566
-5457.510723007905	70.98400955867629
-5070.296933426346	468.6042487055263
-4992.29527745232	102.15664597729462
-5249.578407663048	57.855896949113664
-5442.963409500398	103.29331134293287
-5106.526855470562	57.15281339276927
-5880.226109451175	382.6468984358898
-5729.5865749809345	116.14276232460325
-5664.835631373902	83.42067286044148
-5344.555140513325	117.8784181299023
-5759.831463157616	152.12209711033276
-5195.868948323389	67.45305650446642
-5218.919450833906	501.1382802503874
-5244.250856407328	62.572207023293466
-5156.178913949592	59.708478844667475
-5530.909849675914	97.03783045566236
-5446.011690238134	130.04365106136166
-6041.282157234038	159.37164064100836
-5102.9836179339	52.387954658059826
-5085.6310916234115	52.98469384457905
-5530.156067622933	636.0877784831865
-5583.254468138973	249.012867866654
-5357.124360083967	116.58753688484465
-5993.56651907401	193.58285858262437
-5203.126231427538	93.51354061914039
-5188.879394963497	84.39077930072108
-5479.699192182688	231.4547843560596
-5729.098554282002	564.4200620686295
-5789.920979869035	133.8106295472483
-5878.711678704854	359.07135537588425
-5115.591740008927	81.20983961752404
-5030.515744933389	110.18345769820299
-5155.124965214715	436.8105528060328
-5610.176056403532	133.69949857131783
-5316.105046069629	47.16043612000106
-6037.100085556278	161.61978030606969
-5432.623419455116	534.6512605969098
-5445.634382889777	208.4191141440903
-6016.081087383278	165.98786447655203
-5457.838657309472	109.70608634988818
-5319.237850326463	118.14782580956631
-5977.2488256398965	137.775708858579
-5826.314799471326	178.85817513563205
-5820.070916541084	84.74950492404712
-5909.331833599321	208.1300942019543
-5558.242117300063	143.43095236943003
-5714.168154461052	273.0776414824215
-5468.123959767116	418.8746647764275
-5288.183781925952	71.69725217784031
-5631.133037853845	295.7292575586204
-5950.193485209772	389.873863506784
-5707.71073404542	353.72497387784773
-5919.57933686318	110.26782143990121
-5075.982471220062	112.88651334226117
-5050.326949508082	70.98631557717447
-5765.220464104954	91.54100194093897
-5436.052314645344	53.602733915746356
-5308.064992950623	86.90906199456877
-5703.878310167119	101.89820157871291
-5273.962491635636	572.5437346397057
-5058.400491765574	123.65331373180638
-5957.073004356953	120.38430807095408
-4932.62852907827	400.576407072928
-5657.616227693249	96.1118129304002
-5575.365865938482	199.21049287561982
-5826.499341561778	120.05419945910347
-5527.638110162782	149.5331352379463
-5754.916003483817	87.05483823374544
-5656.958297176627	71.3150219759687
-5034.462836433939	80.76030916513756
-5491.484809063034	410.1060410821531
-5738.245732517601	247.64223069211508
-5628.848768192006	134.956258780858
-5691.93056740348	94.93075877028484
-5564.212994877523	499.7397526928149
-5612.636636136641	131.74050679837052
-5401.024250956261	62.5769844612112
-5788.421737109695	374.77948542315374
-5565.765050647293	71.57012349298036
-5893.373728877346	84.06549104130154
-5203.406741214891	57.1808966620496
-5222.666278995298	52.5762355372061
-5112.270334287851	49.396660142652074
-5333.458407525995	183.5459610510021
-5198.207725269767	519.4592670973927
-5168.296185241996	86.27516695413351
-5742.4914523586895	235.37663367516114
-5558.620027044346	83.49532391600044
-5325.619048443992	448.0660767243443
-5754.257450108387	75.54096026006917
-5630.8592686333695	80.93160066702261
-5155.850654899014	60.832025558400964
-5258.559101396548	108.28535690649201
-5468.945877153284	97.19309511583849
-5442.384646596424	357.21901789054607
-5797.423560045688	326.19068418600585
-5073.213622629209	112.35812179673282
-5027.481711651595	78.05200560249489
-5081.586605651442	81.69608893292404
-5368.376797162495	130.04992518386234
-5244.222031367315	556.6794683145536
-5114.150818710618	88.06565231814274
-5845.382297536346	128.82814981745202
-5035.436217732758	59.358197410454636
-5021.718816591409	70.23744277669267
-5245.858053600279	270.8192929265509
-5967.155479048071	116.33284060868385
-5942.747783597088	677.4494922511801
-5491.1094404247815	182.42354973770563
-5974.814780886796	253.87068813599768
-5325.840553494435	70.83467086764492
-5890.107282428599	626.6460994967008
-5588.482718613327	136.67716472123058
-5607.1972036612615	122.7494901670689
-5118.562502921773	104.45904594356166
-5126.709816663417	50.40673776966426
-5849.673796084693	119.25969947622839
-6025.893853794474	165.42923910892603
-5213.883070302469	75.92142614220157
-5026.740891577738	100.1812267158501
-4979.247622126847	99.03795560668924
-5148.641696612891	69.3670033352942
-5340.176148898755	58.54514575149638
-5499.737352266069	72.75975406779575
-5762.3716484810875	248.8894957458142
-5479.6753091156825	213.95654476045075
-5518.394829856369	629.532663987578
-5722.535183810384	119.30666819391504
-5525.456571851532	64.73454368697048
-5767.530008282475	186.22936911173926
-5414.760530624867	301.70932348728644
-5822.90694871337	134.16375948860843
-5711.8385632959	443.2057264841293
-5287.521887890853	214.89994673249907
-5464.206960615782	94.0937518401597
-5095.261053504918	91.31528604622729
-5232.543838717566	307.17108058243093
-5722.003631339925	143.1052371908057
-5045.445941598693	55.23124076431884
-5320.1452955661725	576.6328074147286
-5193.216059607468	101.41185314629651
-5754.718056176778	116.84384858800713
-5331.785389405223	291.5078308044927
-5621.392175193461	248.5471698545483
-5888.960767366249	139.39098792615061
-5533.248129420022	668.963690802767
-5918.894817385391	165.98335344472062
-5669.964137065637	329.098521054702
-5331.638866247162	634.6115384710245
-5095.811161109077	244.56427489607736
-4996.657917662508	74.14606242630828
-5821.770635947233	268.9258247704363
-5775.770950761382	282.1673920863621
-5907.318696677461	443.03933816772394
-5418.576744388611	73.91550924701234
-5436.4825928003565	215.152653863279
-5093.246011022183	54.42843316589201
-5236.283797568219	149.42080593060072
-5749.617276015375	89.14191570144875
-5696.719143228241	134.0708780652963
-5794.317748508099	919.1183170759309
-5127.4590573163905	123.79851385969098
-5868.98777799072	787.8057997299949
-5484.246057729466	89.42477998170243
-5625.706573000676	99.24627619173843
-6057.363813638676	383.9924588737682
-5717.259936209452	416.7558397408618
-5545.844119440073	318.438711490419
-5243.184445678357	122.23202393965713
-5378.721607969302	280.6542763685457
-5369.116262178037	100.86319546470982
-5834.525528871865	330.45954907942723


==> pgfplots/data/long_tail_sharpness_mcmc.dat <==
alongtrack_dist sharpnessvals 
-5095.52441339845	21.895993418464357
-5979.23638480661	91.7137967963433
-5614.275832576107	104.8433921452113
-4979.8223974592265	43.62425424715453
-5530.985425728078	35.63780721825602
-5114.785575049636	22.834644807611685
-5967.4382201614735	32.639470934924766
-5655.188857572091	53.1909661645902
-5514.322815022181	83.90795227587657
-5383.224175103981	43.314414661974766
-5333.765928349541	28.294215307264654
-5390.308299429632	21.95276179455252
-5405.310243161351	42.11608632831301
-4990.517676397198	28.577069982055683
-5003.999707906801	16.907998609357485
-5011.465301412689	22.84220511710388
-5448.072879982901	52.7187605373991
-5584.531901850686	76.37209146532334
-5387.203840208685	61.164657842419906
-5038.728289458239	18.11561980112954
-5293.895050023615	27.4088867862466
-5295.976097512112	18.911476050909062
-5041.118350630344	20.458904301608797
-5025.485173967259	12.154531374010066
-5581.555161787817	71.32397126955641
-5209.447522973107	39.803830406189434
-5952.119245714713	49.554661741164836
-5925.2956803961515	43.48510338030694
-5335.629536327587	266.48081267396867
-5883.0361643104025	35.41508600696059
-5547.8413524272	22.082582088512236
-5074.857670250312	16.69669236701279
-5956.232940669013	176.92448289918661
-5914.842255382945	79.98716019694747
-5664.501648486653	24.9637920556256
-5620.4674311733925	64.52940690292117
-5960.169730481296	72.82692738029786
-5618.553884818244	82.98202486977337
-5237.47062566964	143.4352756378439
-5200.726752144739	25.76100067614116
-5388.09714111383	18.63348256755943
-5609.265224735374	37.99253981523405
-5608.377762890295	82.43566996745083
-5119.778405675969	22.936799705228335
-5802.384064992811	46.68696779264757
-5745.512907736674	37.84993835684734
-5600.114015000156	26.704441133065814
-5335.765835799131	34.91341488196773
-5082.97003006645	62.32500844402892
-5886.148047856975	90.4951599819526
-5530.595757650607	44.93991256409026
-5252.36092164065	75.8253738321583
-5848.71104612656	28.956705323337648
-5181.1638483088145	21.207846682220552
-5145.532829047006	116.55674049525845
-5208.892643756124	102.54669233402846
-5114.997163003015	17.680328059791094
-5514.201816888889	17.262977026024988
-5300.919658954152	30.754988079356142
-5320.417755656933	59.55818579234169
-5715.457054330129	25.402265868808417
-5049.752477717008	22.9564166099057
-5886.072329446624	82.731470549199
-5971.541847522455	389.5463369314041
-5857.587110832767	49.42694527540245
-5034.849642691457	36.79706224142084
-5645.4548360502195	19.10903617476607
-5763.4333882966075	49.940606541414745
-5716.406456134776	136.40459023633562
-5555.828137592646	65.90763243464137
-5531.017239785735	43.35483803694917
-5834.136944498072	175.7880371703668
-5305.5716812360415	144.141117355613
-5042.284335552704	15.007144649973323
-5666.610167690466	52.78060655870044
-5137.035529529405	23.826322300301953
-5457.044069495745	150.04665761888225
-5493.754108066409	55.09943675782082
-5643.0685781769025	46.51203731019959
-5240.330586320328	57.31844620952319
-5817.286211642069	56.049558861946636
-5899.5914999147935	81.01748708475776
-5694.132382121441	41.8495392073668
-5189.053446843801	251.0498352697266
-5305.210853726694	55.95011755953796
-5036.008504099823	14.113669068149212
-5308.086310161077	30.217317971395023
-5721.892787268274	20.687168717795718
-5073.999112530662	18.81497471820135
-5972.932141858345	37.954979566641136
-5668.40552923746	34.531285856866845
-5120.882793873357	41.322329982485314
-5802.506480687269	74.10172755932709
-5209.15619703935	491.4900070377295
-5460.725179759942	58.31567677558659
-5415.479684450269	54.2101893614846
-5305.116614802594	11.229513733061044
-5847.998981143549	72.06290005524252
-5549.440202941026	22.636697295462692
-5822.239712214024	92.22961492325526
-5778.023464597076	65.11396800003527
-5075.144847748208	176.56005699359753
-5414.574719688561	27.60340782846797
-5033.9513806137475	28.244315564019743
-5077.877947581105	32.574845487357074
-5971.850765453284	127.47115837726821
-5532.196781518316	29.859060782410907
-5508.929653447665	21.36730031999138
-5153.317198018197	14.482688447183788
-5006.546211893813	15.790650705728654
-5756.846951997927	60.326071876388355
-5480.1688393386885	25.776892716595626
-5990.756813590926	302.46614653226334
-5591.058238009859	14.857427243521721
-5250.870063753902	20.658772692699053
-5869.68829010405	172.92872738944925
-5242.015507614372	62.2348659834381
-5752.940964841542	42.855585091925875
-5616.717264885535	22.09703552355496
-5875.293731666977	82.84784240207146
-5099.408540986502	94.01229428345955
-5216.070018599734	140.0633322035963
-5760.389927628374	25.041665016088917
-5746.9084388149795	17.576808679809186
-5795.266987521692	196.55135526421955
-5371.827860143609	33.51888218591646
-5489.520248474158	38.67675130744365
-5311.12184130839	75.04419665819373
-5457.770045807245	21.34194688326832
-5130.806898271268	177.93586032262834
-4992.510874219373	27.36203024353734
-5235.020282677789	20.698012453687973
-5443.517224337835	59.56108368734821
-5114.551036073146	22.387116256162486
-5850.496955104114	157.76442012979092
-5730.122254230286	22.899714056276284
-5651.1890398345495	25.192576293860633
-5369.265671368494	203.55584086868728
-5735.376680382656	50.934338578767715
-5193.312827451793	44.45920229432463
-5000.014506936918	192.11107648796823
-5246.107416374797	11.370431676156945
-5136.289017522744	16.814784330597067
-5515.979367927201	44.57817386669995
-5449.672980952007	54.61205559613634
-6000.065903446287	37.05652609127939
-5100.731083058267	14.314772537021232
-5081.553101183329	11.184203959951482
-5559.137226013055	118.31579322471897
-5592.891289743407	55.99789769664627
-5374.501498901155	68.7056995322529
-5948.751558273319	47.86456237327546
-5225.266536819639	43.119100098256396
-5187.028642770421	21.49319953961649
-5498.503990669661	197.75377219101554
-5719.717038349357	113.8542733536016
-5797.0428896117055	43.630452654029895
-5864.721719519213	45.695088527917115
-5102.566015007235	20.47687850070948
-5037.430818099838	24.16003046746563
-5147.588588781006	130.7337794735409
-5589.629586926582	34.903752276772394
-5339.872581467774	32.741281996684066
-6027.811897402845	120.02550229385734
-5415.651649460257	83.06687986385487
-5478.960206194148	88.14488411319702
-6011.75139622933	37.19839992901215
-5457.619399537627	42.011778303388674
-5310.3426502128295	22.99877165284514
-5950.598578024647	73.25955089400499
-5832.649205486751	28.160977067413576
-5821.30887694974	17.046064170623954
-5894.989606312301	37.70477872462328
-5552.773983082534	26.629476688059025
-5690.964496900119	65.30342636542049
-5439.957636312419	74.11681324102787
-5271.419875319723	34.72422405665601
-5608.119914470688	63.06502580721295
-5977.636467496747	103.63180148801308
-5748.36630086126	129.08290752972252
-5891.583676762527	44.45885571903451
-5070.7139707033775	33.42976634877228
-5086.441692333064	34.36166272170747
-5762.17215027893	12.551079055910161
-5446.817755921569	22.68770910010181
-5290.41249854293	37.31679899533514
-5701.603797271303	16.792229905552585
-5309.927250623689	77.65603875563778
-5046.432742785797	47.34643741252068
-5954.771482771834	16.177024405993397
-5033.228059362786	255.90789016831428
-5659.675143707368	91.56953697309962
-5597.819179516935	71.84285325527675
-5874.451114318882	52.300148448428324
-5539.0810526201185	67.18350665201577
-5750.848445996749	60.63885147709127
-5658.34172880855	13.720890996050795
-5027.674068838701	16.031256559611993
-5523.172673586534	81.83166829205223
-5735.265543855921	117.44265387581542
-5607.899329879362	39.74003414491911
-5690.249089961554	49.09514146960445
-5618.982014507152	130.51385636374133
-5612.927293603172	116.3362001540432
-5402.960132911369	31.804050598097874
-5833.534332236811	163.24425767343413
-5564.321261520572	25.272543506065258
-5891.166261561497	19.63542059030164
-5196.793557027793	23.475781684771906
-5218.847493040575	19.693331936114557
-5112.981379019916	10.646694201906142
-5346.180192028031	37.191268664786826
-5176.082777719711	75.62493627941238
-5144.569152716311	32.739013869083024
-5716.69344291995	73.88582532199335
-5544.808852714282	32.41593034760752
-5330.277731102063	129.7430126525148
-5774.809766778468	36.986857210487464
-5630.8200710973	20.002428603201658
-5142.116448609631	27.49005940639916
-5301.373517797043	48.912593211789705
-5483.089170945111	103.20263876050318
-5439.9891380556855	68.0277744731192
-5793.093278610558	65.25850801525687
-5074.837335051158	28.435172721331536
-5025.022440664178	12.456298343211278
-5080.648524072004	20.074153965867122
-5371.796125886525	36.732665644334624
-5187.524334048846	205.7323660277515
-5146.911300977126	25.725024277326387
-5846.77059440103	62.01690855322898
-5031.681256907812	24.46592141877145
-5017.2418520502715	19.510932726125272
-5292.952364899702	99.7867190529817
-5960.0661896186175	35.121498904677416
-5867.6167675520965	201.85558513012262
-5534.159465352381	58.849986381968115
-5948.244423070184	142.30627794090182
-5339.804308201009	17.732233655025663
-5850.170776336537	261.7841461677909
-5564.4661398763	66.83127884598754
-5600.747411491951	33.82971132229996
-5118.327492348953	15.679891289454286
-5126.660963987852	10.55159211876637
-5853.06016266392	64.62937779985688
-5985.674477320868	39.39441358660033
-5271.2822251091075	38.49370434278869
-5011.99674252906	25.6102596960083
-4975.710644611764	22.104716596058836
-5149.5732358015575	39.026660025375236
-5337.018318766958	23.039270912835875
-5500.512948416131	26.13733022298665
-5765.2930034586925	38.17022441506654
-5540.307021440048	93.39075326085943
-5657.357820275334	162.66783536621378
-5746.446386496421	49.64838797586674
-5545.736954109609	22.43417525160345
-5766.006773985221	57.21464660125626
-5436.1350545721225	50.99686270805899
-5818.647073551712	17.07341777371013
-5725.154923246595	60.798086206629314
-5265.343710727242	40.434169604656944
-5471.772075030954	17.411923779901088
-5091.1241236629185	42.879636291922296
-5198.8953937346605	146.24059207404994
-5684.921299270779	50.65363388291949
-5050.495483084167	29.94640738186906
-5251.269675364321	130.6031010574626
-5189.133582199333	33.29259713112798
-5783.0543627214	55.84877693314817
-5316.769546850289	39.029638892253956
-5611.510285359166	63.39101010892711
-5884.785536357275	108.93074057946467
-5507.884313573844	241.9795861631179
-5929.823608002477	60.10407507787399
-5658.606542845021	93.90533258755106
-5375.259928530067	354.10177309065864
-5133.910806671068	36.28837111843825
-4993.946166455106	19.138273463436995
-5809.3198833690185	48.212001600130705
-5880.672379384473	177.78811111681682
-5845.114435473343	179.78875578604644
-5423.261013324202	16.574084908761954
-5432.892651589462	56.33293533037372
-5089.780055524086	19.940851291472466
-5215.456873896724	41.379524418589945
-5749.4570366293765	42.89983481891623
-5677.956689043556	35.69938380976941
-5781.676059187393	271.4820244601929
-5118.120541118343	61.03471791753836
-5902.708777951996	378.47761067060674
-5507.973521782199	68.15551669647577
-5624.562420106651	27.398863629444804
-6022.405702853023	180.54106314278974
-5698.499235478442	60.43751697472326
-5543.638045449708	69.8225899870206
-5240.564939879357	29.431689740409233
-5374.180823728198	101.91199161457985
-5365.291846335416	48.39401380024307
-5859.098025606071	91.5960788457161


==> pgfplots/data/marginal_sharpness_filtered_1_1.dat <==
alongtrack_dist sharpnessvals 
-5960.656580329814	363.1123261635702
-5656.663852655952	276.4555301693637
-5624.078079900022	277.391804303867
-5540.755926536116	265.0804273065478
-5508.199080032768	252.20011009938088
-5456.534845220388	235.82476110352636
-5443.806115622837	221.9350589833169
-5376.053123184205	206.3080257029396
-5353.477676212536	196.17717226296446
-5247.640602735707	182.37007099928059
-5230.090747591294	175.05656067200354
-5143.007547635159	165.0397793237468
-5071.819398872231	156.47330050022825
-5006.634009146467	148.6270915313389
-4959.838832129577	142.91855756849475
-4772.468897447546	130.667322846088
-4678.446276898365	124.77877938649361
-4653.815200273895	123.11973299058373
-4627.218743761401	121.12735475605639
-4603.798346716536	119.38859320397772
-4546.623902422042	115.69324166619229
-4534.117162242845	114.5922887281354
-4493.291936236968	112.13244948426681
-4446.011560751595	109.34706919477361
-4398.593222125245	106.52204824513527
-4335.747038378195	103.15349714164037
-4284.521717136909	100.72923031930107
-4218.69237386907	97.84313077922228
-4153.803596668302	95.05463419353681
-4105.844616466142	92.9332817922234
-4058.894277455768	91.03868689840633


==> pgfplots/data/marginal_sharpness_filtered_2_2.dat <==
alongtrack_dist sharpnessvals 
-5960.656580329814	16.60086107850184
-5656.663852655952	13.849195090328186
-5624.078079900022	13.968363949293039
-5540.755926536116	12.664775892945729
-5508.199080032768	12.022518265178674
-5456.534845220388	11.00523172641541
-5443.806115622837	10.423286604152837
-5376.053123184205	9.678293754354705
-5353.477676212536	9.36254163992648
-5247.640602735707	8.598714513924953
-5230.090747591294	8.291287928289611
-5143.007547635159	7.754971533774971
-5071.819398872231	7.33048536769579
-5006.634009146467	6.97242900323474
-4959.838832129577	6.711407721980092
-4772.468897447546	6.096571712527854
-4678.446276898365	5.7838775083264515
-4653.815200273895	5.681948424989736
-4627.218743761401	5.573598331619403
-4603.798346716536	5.482362290130113
-4546.623902422042	5.2969370751862055
-4534.117162242845	5.248646280100821
-4493.291936236968	5.122068513824034
-4446.011560751595	4.979624675786798
-4398.593222125245	4.850092926998347
-4335.747038378195	4.689381776249572
-4284.521717136909	4.583757855764678
-4218.69237386907	4.445173513078345
-4153.803596668302	4.324174589310403
-4105.844616466142	4.242915782057101
-4058.894277455768	4.166716140814364


==> pgfplots/data/marginal_sharpness_filtered_3_3.dat <==
alongtrack_dist sharpnessvals 
-5960.656580329814	32.305381545616434
-5656.663852655952	23.820048304880387
-5624.078079900022	24.481125803361326
-5540.755926536116	23.44049227876143
-5508.199080032768	22.791492740505017
-5456.534845220388	21.13232763119114
-5443.806115622837	20.13077711536631
-5376.053123184205	18.68377391608724
-5353.477676212536	18.02378772919016
-5247.640602735707	16.557176534853202
-5230.090747591294	15.975138474159216
-5143.007547635159	14.927127668471282
-5071.819398872231	14.144041601807604
-5006.634009146467	13.371151962063662
-4959.838832129577	12.85431629670792
-4772.468897447546	11.536220626372675
-4678.446276898365	10.911264677639744
-4653.815200273895	10.76577007212022
-4627.218743761401	10.594570160889997
-4603.798346716536	10.464533068595284
-4546.623902422042	10.113449767631506
-4534.117162242845	10.034961878087506
-4493.291936236968	9.784472819415354
-4446.011560751595	9.5109901601686
-4398.593222125245	9.25219903295169
-4335.747038378195	8.914488014034848
-4284.521717136909	8.711696964024865
-4218.69237386907	8.433623682061281
-4153.803596668302	8.193940181619743
-4105.844616466142	8.025479309594877
-4058.894277455768	7.87114205425538


==> pgfplots/data/marginal_sharpness_preds_1_1.dat <==
alongtrack_dist sharpnessvals 
-5960.656580329814	377.43068710406055
-5656.663852655952	338.6992161692415
-5624.078079900022	357.83829687563224
-5540.755926536116	339.8262369532227
-5508.199080032768	343.59152004184403
-5456.534845220388	331.84261172264706
-5443.806115622837	330.6695834763921
-5376.053123184205	314.3787749751877
-5353.477676212536	323.1997318515913
-5247.640602735707	296.1702220100847
-5230.090747591294	307.97756939371277
-5143.007547635159	286.3028163997403
-5071.819398872231	278.4374771333628
-5006.634009146467	270.23059394298645
-4959.838832129577	269.36698321618184
-4772.468897447546	228.17284801956467
-4678.446276898365	236.52597863330269
-4653.815200273895	254.70827739045876
-4627.218743761401	248.98070248951197
-4603.798346716536	247.675385260921
-4546.623902422042	228.8870932396006
-4534.117162242845	242.250083080753
-4493.291936236968	228.74255836407696
-4446.011560751595	221.25458940839724
-4398.593222125245	214.44081971982206
-4335.747038378195	204.59625063163003
-4284.521717136909	204.12034062869466
-4218.69237386907	195.31419533147206
-4153.803596668302	189.59063668447166
-4105.844616466142	188.7520748160588
-4058.894277455768	185.94928848558362


==> pgfplots/data/marginal_sharpness_preds_2_2.dat <==
alongtrack_dist sharpnessvals 
-5960.656580329814	19.59721179393145
-5656.663852655952	17.243126149555945
-5624.078079900022	18.630829438617987
-5540.755926536116	17.71622398145059
-5508.199080032768	18.529141937444347
-5456.534845220388	17.530752295862804
-5443.806115622837	18.035408918437156
-5376.053123184205	17.189410232554838
-5353.477676212536	18.234409745500933
-5247.640602735707	15.894923792325654
-5230.090747591294	17.135140139914043
-5143.007547635159	15.425597135479661
-5071.819398872231	15.16800339962762
-5006.634009146467	14.953269742112898
-4959.838832129577	14.816861021824336
-4772.468897447546	11.995538153857504
-4678.446276898365	12.497954135992053
-4653.815200273895	13.54794550297759
-4627.218743761401	13.2554100490649
-4603.798346716536	13.202968738078301
-4546.623902422042	12.108724083683208
-4534.117162242845	12.943587851760949
-4493.291936236968	12.037347924939235
-4446.011560751595	11.632120985433327
-4398.593222125245	11.37065202062729
-4335.747038378195	10.742071116481933
-4284.521717136909	10.868981044627468
-4218.69237386907	10.271579640012675
-4153.803596668302	10.101846334845169
-4105.844616466142	10.161220185827668
-4058.894277455768	10.005674427217837


==> pgfplots/data/marginal_sharpness_preds_3_3.dat <==
alongtrack_dist sharpnessvals 
-5960.656580329814	34.26596634011005
-5656.663852655952	29.716821797568407
-5624.078079900022	32.37887572693304
-5540.755926536116	30.637697355948976
-5508.199080032768	32.10049450321066
-5456.534845220388	30.130199406919925
-5443.806115622837	31.0463263646249
-5376.053123184205	29.009503936062654
-5353.477676212536	31.037520509760732
-5247.640602735707	26.994273786402033
-5230.090747591294	29.052597094108258
-5143.007547635159	26.037475204892576
-5071.819398872231	25.71144870939613
-5006.634009146467	24.54559736911881
-4959.838832129577	24.75760633068339
-4772.468897447546	19.773411888196417
-4678.446276898365	20.600181954965986
-4653.815200273895	22.71038997146519
-4627.218743761401	22.20764782348113
-4603.798346716536	22.244468236853514
-4546.623902422042	20.210943279958407
-4534.117162242845	21.72912709431534
-4493.291936236968	20.102821520154883
-4446.011560751595	19.396018083830132
-4398.593222125245	18.890034766653425
-4335.747038378195	17.751624119211396
-4284.521717136909	18.02710467383806
-4218.69237386907	16.988327301138707
-4153.803596668302	16.657517820561765
-4105.844616466142	16.70578466250075
-4058.894277455768	16.446794529229138


==> pgfplots/data/no_corr_in_W_calibration_lin.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.016666666666666666
0.1	0.04
0.15	0.06
0.2	0.08333333333333333
0.25	0.11
0.3	0.12666666666666668
0.35	0.14666666666666667
0.4	0.18333333333333332
0.45	0.23
0.5	0.2733333333333333
0.55	0.30666666666666664
0.6	0.3466666666666667
0.65	0.35333333333333333
0.7	0.38666666666666666
0.75	0.43
0.8	0.4766666666666667
0.85	0.5233333333333333
0.9	0.6
0.95	0.6933333333333334
1.0	1.0


==> pgfplots/data/no_corr_in_W_calibration_lsq.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.02
0.1	0.04
0.15	0.06333333333333334
0.2	0.08
0.25	0.10666666666666667
0.3	0.13333333333333333
0.35	0.16666666666666666
0.4	0.18
0.45	0.20666666666666667
0.5	0.24
0.55	0.27
0.6	0.34
0.65	0.37
0.7	0.41
0.75	0.43666666666666665
0.8	0.4766666666666667
0.85	0.51
0.9	0.5633333333333334
0.95	0.6733333333333333
1.0	1.0


==> pgfplots/data/no_corr_in_W_calibration_mcmc.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.016666666666666666
0.1	0.043333333333333335
0.15	0.056666666666666664
0.2	0.08
0.25	0.09333333333333334
0.3	0.12666666666666668
0.35	0.17
0.4	0.21
0.45	0.24333333333333335
0.5	0.26
0.55	0.29333333333333333
0.6	0.31333333333333335
0.65	0.3333333333333333
0.7	0.37666666666666665
0.75	0.4033333333333333
0.8	0.45
0.85	0.5066666666666667
0.9	0.5633333333333334
0.95	0.6666666666666666
1.0	1.0


==> pgfplots/data/no_corr_in_W_sharpness_lin.dat <==
alongtrack_dist sharpnessvals 
-5635.461310291077	11.187987734121565
-5374.797864592733	18.64392225912377
-5577.515071712134	6.031827180777838
-5989.00276547897	16.956249062378546
-5722.06712433401	31.74161071312011
-5849.582901528269	33.0671492382813
-5436.76339472774	14.129217024238942
-5016.205199583767	7.227568699782397
-5067.411713950933	32.69367193592399
-5010.304108878077	36.205597028151885
-5608.962106957309	7.859463014148819
-5045.702208385902	16.937567649446038
-5581.691899007252	21.218744695367867
-5091.484928343997	9.101178808938254
-5979.27562191752	10.061815891252158
-5635.576742472663	13.665665920496519
-5547.679007056247	17.380307571373855
-5412.34812079321	13.120133756164273
-5340.990889877582	32.88524615748065
-5420.622767512933	8.404965831084239
-5406.827211688117	14.98259445240768
-5021.576631494495	5.607594086345188
-5036.32484731821	24.892416357081192
-5072.927560189509	32.299998341507965
-5447.977271992165	9.53939571104952
-5697.417853042033	57.37950345949789
-5421.504565758401	12.504040131872513
-5051.556503121051	9.866165460713564
-5306.696782851506	13.085766022753809
-5316.3581934151025	10.03805895428227
-5072.186280908583	42.73670763576836
-5068.384408394458	27.508476747117047
-5560.058219440297	21.640435671524717
-5181.679256963017	12.274918093972497
-5945.257633801028	26.30063789395757
-5936.766546453861	13.185796100272624
-5264.01088105774	16.529973404503334
-5947.273869258735	34.208460465382174
-5581.0970039205895	8.272034167553656
-5091.758069276381	19.200416558146564
-4999.905746402602	7.93666889047405
-5915.31597678513	14.56158299396154
-5691.899875101151	6.095191131260345
-5657.090895415904	25.95183684078632
-5945.135504849557	12.347129840852585
-5656.271871017082	16.700975133336954
-5264.306719085569	23.710540939126503
-5236.716681199691	5.163225177029885
-5408.938073538782	9.967154421638641
-5601.414966814878	8.379414624976949
-5643.397946405865	7.830841385364418
-5186.371948053357	18.477127282723224
-5847.30766241125	17.51278709656152
-5764.140316524515	11.24474950679692
-5588.8417868547285	59.224270551920796
-5330.09480026816	5.099439968116315
-5096.378552035161	6.27035084151226
-5916.010740057124	10.99756806476832
-5588.241163829102	10.407833384115488
-5259.704422676293	7.954512749800387
-5904.351224352536	11.526301310043241
-5193.486751372024	21.067283710013285
-5313.381811513593	5.05414739914432
-5235.039355492202	9.950280876239896
-5139.944139183018	21.04006619329601
-5536.34966701681	9.084577577349044
-5223.179608066892	45.82413752426059
-5395.952283212716	7.066333043687443
-5748.614547832149	10.869387456585157
-5105.207302826639	6.665206996834166
-5892.3906233538055	17.113000552690423
-5944.136484710106	13.57640462297923
-5874.873691343881	9.556424864322809
-5028.549385852808	9.295888155226653
-5639.83410559351	7.353227932191021
-5771.886422552708	7.939500807703099
-5727.974881632035	56.26005919533409
-5543.572307743418	6.411512026375253
-5560.794090634967	43.146152247506315
-5954.670025138591	14.160740404750085
-5395.812633373972	7.108695350241204
-5103.028277981133	40.99299522240353
-5717.107808377424	8.48237842077112
-5131.33766476013	19.65515575442607
-5339.616687247385	7.063654499808444
-5536.668380836618	17.991307979545418
-5625.97926631752	8.906543666540589
-5313.559548937218	18.671167313544398
-5844.354897862131	11.28515917128618
-5854.768726377102	61.88313648531819
-5728.114661978842	10.07669390205667
-5187.805800534734	13.371283337157472
-5291.518103080388	11.960221583672062
-5064.549033258528	6.643984128622754
-5329.22307162557	8.321591263946749
-5733.604105504562	7.799226411985772
-5108.003123896738	16.443738062396015
-5043.920719584099	12.409554966898
-5675.962463530966	22.313913696943562
-5122.0341345723255	7.123297703352112
-5748.257575811445	70.8941036767776
-5357.254799877239	7.84899143915
-5458.283042359312	32.80740504466151
-5446.93231097459	8.907618910544707
-5340.273785328987	10.240081753364537
-5824.2092277642105	15.760802984541316
-5587.706721104669	14.436872585624897
-5829.466787239887	32.43878884188755
-5890.604978847779	10.823126755663004
-5025.269145403395	34.17153501067032
-5427.366132026599	34.31896409584193
-5072.673085348473	44.59541647539748
-5100.707788722732	8.162453517911214
-5917.949513172175	13.244036076063647
-5555.649766910794	11.748537356224372
-5554.450017229044	13.73940986214185
-5186.684558256858	5.349252602634844
-5037.33187931973	15.47003350621388
-5796.779105052937	30.72924345897858
-5501.920882150809	17.37752422560192
-5846.858973817775	14.183485212564468
-5640.478166550251	50.85751713240943
-5254.798301594005	8.82434982791008
-5893.350162678694	11.395385398678116
-5300.2405446238445	22.688931361642677
-5789.90089751927	9.896939344753878
-5646.9028035602505	13.311911491460455
-5835.664676456471	16.992354814238425
-5109.261544137116	34.18229649678873
-5223.89313125272	8.031511108948965
-5740.719402986117	38.526689424449515
-5768.846734269028	6.620306070366861
-5844.17515116943	18.724388256735438
-5344.924192162783	27.763998001900646
-5502.42938641308	14.55959141212419
-5339.865701814523	12.592183172488996
-5472.033066125537	12.597868640045585
-5050.1867604271765	6.993103593489821
-5006.812583484818	28.38120277662058
-5242.707467735416	9.379685556477025
-5459.763266661625	7.18409800749397
-5137.232331150023	15.583155663945494
-5898.092382017364	29.295713708820767
-5753.401396028055	16.601529018782394
-5651.547645810451	21.649991900505356
-5392.174959054041	29.160030950591498
-5744.1882121993285	7.482086704552851
-5215.071651688035	7.304861894910279
-5025.106147201443	7.568398808570717
-5259.141565812047	10.308145203692025
-5137.2867375304795	5.070845000281436
-5546.142462343191	36.00753544269134
-5443.977622742127	8.354021397843164
-4998.025001548136	14.219932982452969
-5119.533043690197	6.29649612536824
-5110.98816848385	15.740423979674635
-5567.2120784378585	12.965384586858546
-5606.143172137068	11.349529540664227
-5337.2245607364475	30.68214857632221
-5965.560796835169	12.86656549769428
-5252.696518911112	39.600296208674486
-5173.269715680511	6.664220221822297
-5553.478863195473	9.916064225366739
-5712.832399909487	11.783513939918333
-5780.783410940104	8.527261241308262
-5872.968150752933	9.554332498612355
-5115.380854660823	6.646422487342611
-5078.590283419544	8.70893089894067
-5232.932355812866	47.01393819009173
-5592.067236342431	58.099854739627055
-5358.735510293077	12.875556780043029
-5009.218479128675	7.467246257139061
-5392.348651301808	22.849164482391643
-5606.3667794866515	15.214341731019255
-5979.95370523813	32.085387060652934
-5468.569323914709	5.3562519603157455
-5292.165606393068	9.071365793549631
-5984.271814438897	7.196886773997896
-5829.586382924021	24.54280791852803
-5810.393618338849	6.982327137035836
-5954.874597038383	10.173309616522673
-5594.927314510985	8.341949089268121
-5844.266894783364	69.48984500244151
-5360.936342213302	35.30042481118223
-5325.772233307264	6.82278647101775
-5580.914518623196	66.26428873184979
-5962.72107328852	26.359123588373095
-5739.691152019953	38.98460802074145
-5944.37774480006	35.504286379799744
-5128.331833933945	12.156775947128509
-5091.655229635557	7.885950252180991
-5763.55500267991	22.350954377119404
-5461.866501435075	7.480513031207773
-5333.47104602848	9.387538656146061
-5715.829742012268	51.58237354274875
-5304.322988019091	12.82872113233425
-5053.014662098579	15.199712647829392
-5983.800559419631	49.08306740199924
-5030.514747727117	6.103895426269425
-5714.312922188221	59.00902667444424
-5537.91047524632	60.738583430913025
-5924.54856037915	13.158489886402226
-5586.124973707728	12.836867659805122
-5787.202795750668	11.385892681334937
-5691.960192955139	11.786103825805123
-5043.473810489483	7.486772503123494
-5560.42216575189	8.186827998274246
-5696.115574931332	7.9690083707423645
-5633.195711838472	9.797782562126446
-5712.559331406378	8.348287013199863
-5669.352489055715	15.202406401004714
-5597.580219362581	7.310318974946638
-5399.986663140429	52.97649937972967
-5738.033481596009	10.84850178592289
-5543.58463084631	54.5069705280837
-5904.383724229858	8.973540778472136
-5210.319740423478	16.735984676125376
-5242.7646692211965	6.855381218530497
-5117.701059518776	13.47957185055227
-5340.667685679259	11.692596819008445
-5091.756825617807	21.81698891732884
-5228.379970685582	30.8238503095275
-5717.039838387881	14.399200736335864
-5564.410823160921	14.21753851459306
-5351.868037268022	8.238935185448328
-5780.088885055136	40.12570767233197
-5650.757025786933	21.457455532852986
-5167.284475719039	5.420697168397771
-5270.389487160377	7.4086852453735075
-5556.559355561773	52.988113151563
-5527.373564809059	15.592560198371055
-5856.274325274295	10.855396418743469
-5069.478500336285	9.424613745511381
-5010.738912251346	30.363647065898856
-5051.950817122483	17.497283910186887
-5365.707903881947	37.851421227643506
-5326.026709083642	5.985593997684608
-5181.441541209403	7.4047397514648345
-5861.935802158869	20.18703451198767
-5085.687387935519	30.23640582185004
-5029.8290994938925	7.955670041244945
-5202.44673739134	6.559955411260514
-5959.861609543439	7.91697428004997
-5973.587414248978	29.04954951649507
-5635.969026231919	8.420780852866322
-5828.212154153756	8.614468033522929
-5372.098619395466	6.41664024760782
-5796.175977304991	13.619499314668976
-5591.329430311577	6.242215209822685
-5600.219297005025	7.726099421809523
-5146.419072706918	14.429056779905602
-5192.300179488877	30.262156012265276
-5875.069632321651	14.27499766965316
-4995.114453200719	5.96876707215076
-5311.484358109896	5.87508985002777
-5050.374781037956	7.5667364451359385
-5018.190287710193	8.03295262690831
-5161.367065219321	11.430079824081458
-5361.72740540498	6.876974892350181
-5522.91722829373	11.701710136162488
-5747.607448070353	8.516632425884316
-5487.836285603185	5.98072134308412
-5672.380036116352	8.534526935374542
-5777.706301908263	6.730785569144072
-5581.920923751464	9.062485414889114
-5819.775375614103	11.76339265567512
-5457.842093746783	14.531750228809845
-5796.134165629788	46.649577630954894
-5653.543592151202	10.89617432121461
-5285.708938742603	13.154590070001452
-5462.488681557276	26.73099569650334
-5096.185718283906	18.363934901210545
-5311.668648518167	15.73626390667253
-5733.725657873458	56.234783872961614
-5059.063215081825	6.161375916495024
-5128.301452551337	17.824945633870385
-5230.722596727843	11.16437117292174
-5813.668754709706	73.11703957530122
-5333.835123920134	7.48995808712365
-5632.157823581784	7.402754795315908
-5942.142779255347	11.885564756556253
-5569.482124744874	55.60345831140651
-5903.3477380966815	6.923740713248624
-5678.909214914242	12.561511792324033
-5347.997551742923	5.8162093994487805
-5170.083429394152	45.157386224516024
-5027.0080906321455	9.175165948135303
-5842.448571823606	9.566760114099834
-5015.823108799735	7.764003270624501
-5889.413118339692	9.841031641947328
-5444.797527103178	7.3477826363731875
-5426.849496842862	9.875046945477221
-5081.775965048353	6.547249398525789
-5235.820121044461	9.359642057105328
-5796.45311923702	9.86189896724395
-5678.146966531982	14.95211094644623
-5878.444409811428	20.66015345289005
-5163.636880031958	4.5292429594195385
-5949.43392293163	61.59261967270481
-5483.683984363381	15.268472542267649


==> pgfplots/data/no_corr_in_W_sharpness_lsq.dat <==
alongtrack_dist sharpnessvals 
-5634.628915116402	11.377520500996638
-5373.846191546562	20.8050359729536
-5577.389434469938	6.0124991135434005
-5988.992603278531	18.057040757719797
-5721.210691778648	28.161832350438978
-5852.261660620931	36.68241044285707
-5436.327878176706	13.203814411945269
-5015.732563093027	6.966463205196964
-5068.898867272419	28.046229683301032
-5010.07728365435	37.70396847190217
-5609.08361223216	6.951690669105311
-5045.377308836334	16.595327229709543
-5581.3692031814535	21.612133136371376
-5090.445352140878	9.330605400828363
-5979.648095034806	10.538903068679382
-5635.496377763551	13.165848960599718
-5547.539784817088	17.069154538748048
-5412.708908698327	14.045951640213973
-5339.433859822992	32.29411119074259
-5420.958055240953	8.464333760288484
-5406.344276652077	13.708637594813032
-5021.7916651675205	5.5767736018713805
-5031.312389516901	23.217727456397775
-5075.364666748626	30.848667674514655
-5448.0646955958355	9.276171178498855
-5699.625528837088	55.464917347545644
-5421.0378208656075	11.60213876354786
-5051.034255761748	9.639584234359322
-5305.65242549767	13.300600838415198
-5315.031958552646	9.483267001853669
-5070.935705786965	40.51502414584333
-5065.592442846563	26.804233552816903
-5559.637660667859	21.26765525710391
-5182.567840767783	11.553328474601827
-5948.330899538499	26.375752981707763
-5935.7256376153855	12.585611501272986
-5264.166708149294	15.771922100791214
-5948.478517815275	33.50315330319358
-5581.249875938962	8.398759462738344
-5091.982848228739	17.845625159238452
-5000.041100097531	7.527366743433839
-5914.659955270592	14.201582018545244
-5691.915633762419	5.920795151887293
-5655.248348730097	27.30995594108263
-5945.512388180792	10.737360473579319
-5656.047353361212	16.544687540521505
-5264.892270932125	24.986614226875858
-5236.370010071369	5.5716502054308
-5408.361893032261	10.182337399415983
-5601.461836169219	8.015505410851025
-5642.477655552039	7.494866178012808
-5185.322065526676	18.97984248773804
-5848.733956367308	16.47293760637465
-5764.414992329664	11.31097478583649
-5595.415317963113	58.14750019057175
-5330.195376083753	5.0986332383873485
-5096.320784080708	5.911591619839744
-5915.110432980424	11.792836341019322
-5589.370551838875	9.55963800166816
-5260.287017903275	7.932065462783989
-5904.866479884845	12.576531842562021
-5190.968410663501	18.327840469144956
-5313.121904989127	4.887111794718619
-5234.477994020155	9.48268910130351
-5139.706847422003	23.190403798667585
-5536.831688288417	9.289456271709556
-5223.757930731299	45.98673145275852
-5395.463041134861	7.225156553353051
-5748.63259982773	11.787858142956463
-5105.2185243817	6.259987767877308
-5895.611414491177	16.590092945270158
-5943.644385255042	12.224551614395187
-5874.71921292994	10.0443971785782
-5029.21070142623	8.203234126136019
-5639.487746998505	6.817093171020793
-5772.141759110165	8.051261544813721
-5729.909164987654	53.82752728920935
-5543.866443714476	5.495617488643402
-5558.151527090759	39.66464131346664
-5954.939616605283	15.298763429929247
-5395.411072517422	6.79669884372063
-5104.869872152982	42.56701297251205
-5716.797957780054	8.228234197842227
-5132.029432503601	19.923338051226626
-5340.161454282951	6.953591955833156
-5534.929376982844	15.934558004906407
-5626.017440762546	9.781953071781556
-5312.838286420244	16.509829118001473
-5844.090925919775	10.73234181536946
-5853.634069785514	56.593841038574375
-5727.615383995369	10.30084266309976
-5189.43422800387	14.64325023637021
-5292.091752554024	10.605709132365257
-5064.630916255156	6.474791659151487
-5329.316036771252	8.332950582710117
-5734.720370717957	7.238853252502833
-5108.53529545907	16.455100911741237
-5044.305252283339	13.485328163999904
-5676.264475649831	20.652755356305487
-5121.288011293814	7.528936042714281
-5746.755943343302	70.4513954915959
-5356.819185842369	8.253446432884331
-5459.336627149166	30.518607814865405
-5447.144338390989	8.366387767242045
-5340.981128285767	10.573334984200192
-5824.300573430673	16.928623493429075
-5587.108016576322	14.300258447340658
-5831.337362500306	29.561704047119765
-5890.579717681431	11.102639446484485
-5029.790761834204	34.78069163828623
-5428.221502997958	29.662904968239268
-5071.875315497429	46.910414478970864
-5101.189608513329	8.189509724593554
-5918.614445562781	13.533327750606478
-5555.671289380162	11.731708277925842
-5553.336822060506	14.021580700330048
-5186.779664936776	5.338749972914019
-5035.360730403939	15.797206932781798
-5798.972081168055	31.135017419522203
-5502.088962423529	16.03916405432598
-5847.088755715424	15.136636471732302
-5640.650046189583	46.87414951446649
-5255.170187448688	8.294170318979063
-5893.176798380943	9.808064287623536
-5302.079866794961	21.427208421762085
-5789.512979922665	9.469167616908853
-5647.095094304688	13.338841361634168
-5835.40209258818	15.817076254012676
-5110.49118252201	36.27508478762139
-5223.857205648523	7.652721819189633
-5737.155340961352	39.685823588479316
-5769.158000528367	6.461955658809982
-5844.917211581421	17.792847746782854
-5344.485948800937	27.938252643973453
-5501.785475952938	12.312107401537167
-5340.387841785215	11.672864560639319
-5471.73900268322	13.618471380604403
-5050.265598830998	6.393595122711484
-5005.788446580117	27.667829390625347
-5242.5307236258095	9.51229263909366
-5459.992682942604	7.097489792991604
-5137.047533022499	15.113985232818463
-5896.3558546072245	27.59280619493107
-5752.706656372141	16.20852326021609
-5648.771821798758	21.947031664090172
-5389.262908107219	28.364354961528225
-5743.53882304307	7.25612630858989
-5214.933445138153	7.357488248373234
-5024.693782002218	7.91147022037772
-5260.184918811936	10.047912931403356
-5137.226504980076	4.921376115820106
-5545.743641668052	34.52284184939505
-5444.479031954047	8.77522341818737
-4998.376392397967	15.30577699510968
-5119.846544630132	6.577889935795386
-5111.62061428295	15.90210779283625
-5567.542536588431	12.009239377713783
-5606.717602255978	12.996049314443265
-5335.927773973674	29.52945318433107
-5964.486487941113	11.993399657047835
-5251.360566890891	36.12054894138044
-5173.817229649119	6.241774956783424
-5552.700370128966	9.774869743213525
-5713.525183857683	11.73431794478682
-5781.20641618389	8.697307444179174
-5873.100573355948	9.29603931485792
-5115.838591287612	6.345978741239014
-5078.529987176036	8.880218307465643
-5238.421958714427	42.971885665339954
-5587.825727930209	58.77325313158327
-5357.991884283591	12.827801157287823
-5009.785901628875	7.635873533730079
-5392.7488002452	20.53883571459908
-5607.675769619771	14.544890536059366
-5980.848995135494	32.38696868421214
-5468.62591764206	5.075036479304588
-5290.970214340071	9.407825706623312
-5983.860773023448	7.052652117453669
-5831.013046231423	21.420211730208248
-5810.824419514095	6.935062336641576
-5955.699713325368	10.094450048330023
-5594.3910417729985	8.979311737198545
-5846.293148778781	66.82620132607295
-5358.499143498456	34.22180105511216
-5325.439709302168	7.190020161391442
-5580.869797819806	61.52310624043477
-5961.409760532634	26.409912208428096
-5738.240493001895	35.800375017901054
-5947.383433272136	33.588665186312475
-5129.453082966846	12.324130915813054
-5091.828031323966	7.761501929790618
-5764.227506667883	21.34534468499107
-5461.7452648497565	6.8190532081166575
-5334.376835897046	10.051922951453022
-5712.212621360402	47.83402481005569
-5304.5292369536355	11.033514276731875
-5052.890962543237	14.80305617433425
-5983.455527499206	49.33318706110712
-5031.365671295627	5.474908046283168
-5713.93397355389	56.58897209914521
-5535.5213294510695	66.19650902662183
-5924.198659080971	13.8207557792088
-5587.194122576852	12.01262563826638
-5787.593631275398	10.627273030193344
-5691.81761795543	12.995808410278965
-5043.489590378803	6.229918362724373
-5560.46152381169	7.572059360338429
-5696.742595321988	8.161252479942004
-5633.263147015521	9.869435898962125
-5713.375566772546	8.011262423054825
-5669.025155989087	16.889827219634103
-5597.8969216773985	7.463007405915688
-5396.651220626754	50.80897953454268
-5738.044023872574	10.96212914814405
-5545.628773840869	51.235004159857844
-5903.995990721496	8.820210910184212
-5210.834630992119	14.511476181438695
-5243.511699294501	6.7272057120972635
-5118.531670084198	13.77455973217828
-5342.56715818884	12.191262100426552
-5092.199229905762	20.781490291123696
-5227.543109014555	30.309004480124706
-5717.916051603371	13.788933787761561
-5564.445897736935	13.075014324374193
-5351.997758389643	7.766005935898744
-5780.346873007427	42.8923737098699
-5651.443726689646	21.905026331248013
-5167.772564856784	5.519365417462842
-5269.6545454856505	7.397427814005592
-5554.5059231193745	58.204034025463685
-5526.114279873926	15.222343278756238
-5855.854517646617	10.980620717900022
-5070.412226771985	8.948128371006643
-5011.527269872241	32.67105076044183
-5050.32894553218	16.550953028821255
-5361.404325293829	39.495761567557594
-5326.195710021054	5.407540423060377
-5180.544051068831	6.482303232246489
-5861.025151655027	21.15098207946296
-5087.217213288722	30.793336647018563
-5030.594777853426	7.660682431012709
-5202.693945673545	7.2551936410600515
-5959.81462812651	8.41436772454067
-5973.7503607110175	25.99253821168796
-5635.6675386016905	8.821900437967196
-5828.4728594681765	8.494480635542907
-5372.653158452178	6.5573401618823
-5795.49648829135	13.656011283303968
-5591.1318467239225	5.9699854024075485
-5599.85886032444	7.231870883965231
-5146.085300742042	15.631334052922446
-5195.629282061807	29.31218643385139
-5875.5316022114575	14.291124003790076
-4995.011552984948	5.339971055546936
-5311.379514626381	5.746331962571771
-5050.998506825781	7.6695600360272715
-5019.063183520612	7.561677606509115
-5162.401072163896	11.660638710781724
-5361.774652570807	6.363470734268451
-5522.795806472553	12.142102479863826
-5747.7188307286215	8.812577062737692
-5488.00781466331	6.277230391549536
-5672.318579492011	9.214811313971873
-5777.341687843159	6.5891817797308505
-5581.372726514837	9.116150223701666
-5820.01980677798	11.119216450982792
-5456.328593970376	14.376457345589134
-5794.296052055166	47.665483861424946
-5653.688421798418	11.018605982079597
-5284.445673178818	12.785749832249655
-5463.499799133215	26.56988585005686
-5095.935676774858	18.59793165758542
-5312.233666554371	15.294216668284083
-5733.522303292109	59.35315103461984
-5058.33276819706	5.6290658468397465
-5127.426193458963	18.436836748368545
-5229.703429351161	10.839122725598283
-5812.61010781133	73.41493933506153
-5334.406568120696	7.551731669726437
-5632.402352204118	7.049361391893307
-5942.044941441884	11.07042063812223
-5576.430134281845	60.080211858924756
-5903.228970400008	6.853844324523766
-5678.185876645425	11.651417391038771
-5348.025050293574	6.075483852670411
-5171.135010921778	44.3397702862494
-5026.897093094274	9.72550172403586
-5842.63895367017	9.60437524740997
-5016.105833720452	7.200510095132617
-5889.040889435657	8.76266084955885
-5445.322967635509	6.983522862751812
-5427.396967599885	10.096955026039703
-5081.351788076652	6.316775533800019
-5235.5229014801025	10.222511802379708
-5796.103502419462	9.393347191155776
-5675.98098171082	14.534019328627455
-5877.958935795378	19.96142423656186
-5163.285995090522	5.396958910331052
-5947.741231582946	59.93129727755925
-5483.527586922964	14.141026658577132


==> pgfplots/data/no_corr_in_W_sharpness_mcmc.dat <==
alongtrack_dist sharpnessvals 
-5635.258043559009	11.515287519018626
-5373.814349620981	17.089522204641288
-5577.416727972619	5.778845596366501
-5987.965143530259	15.453759367922192
-5722.417149647277	29.738368528344044
-5843.272951588271	30.705859280548594
-5434.037763452877	11.98340792459119
-5017.156882464288	6.4854691919558825
-5067.664052647732	27.533275508690217
-5012.549430753532	37.382295937525896
-5608.549458934652	8.15819887543178
-5041.744649178929	17.90440883693696
-5586.277159105833	22.240402435347765
-5089.5957092819435	8.767597834458789
-5979.1626151210985	9.018055341230896
-5637.247541751603	12.392408438734634
-5547.344548459818	15.636026834574315
-5411.670593956848	12.245242035051367
-5344.947417301439	32.920372449103844
-5420.073775429527	7.987119593695093
-5409.433608504365	15.344748650790864
-5021.915430716258	6.021398415297774
-5036.5119590169725	29.344939427410406
-5075.156301310956	31.26046607776946
-5448.751279784419	8.580440454975053
-5698.71933385116	52.88155949801247
-5422.43170392354	10.953015505707581
-5051.552712766113	9.938696754075542
-5307.388319439946	13.355785124984719
-5316.173287271033	10.265709703930368
-5074.957279756866	43.36147221372727
-5065.990490039469	24.339954218784964
-5559.516130926215	21.083043355347684
-5183.842953978677	11.224126937160195
-5948.623628976184	25.088198343335904
-5936.978150771472	14.233355086100977
-5262.741951793241	14.245144567022573
-5947.40453890434	28.066664668643412
-5583.378935229976	8.411333928317347
-5094.164348208113	18.952273138365065
-4999.997189584625	6.828564099201521
-5917.0548782289525	15.400482111722146
-5691.99276766154	6.118896813106927
-5654.295232027032	22.399554940247665
-5946.321104217254	12.437423671555294
-5658.2149132415725	17.590633605810893
-5264.36976287278	22.07592387652973
-5236.462664342289	4.77965151832506
-5410.226934455476	9.835054960053721
-5601.814727795156	8.990165618833247
-5642.001953103209	9.852574509773547
-5185.211222091302	17.217535918765655
-5847.5386470993935	18.77366526216708
-5764.557131986603	10.102444360457504
-5587.663934634332	62.553251568834135
-5330.570593497547	5.029243603934636
-5095.074670389771	5.821694375075634
-5916.387897961607	10.807840478675542
-5589.466264945921	11.273591387815987
-5260.244644647925	8.246712442731255
-5903.260477470266	12.230487248171325
-5195.988933922251	22.03075262939968
-5312.933494713408	5.621626622145973
-5234.745546252437	12.102833314376156
-5140.120764657458	18.666796664329986
-5535.841017997063	9.007559848956582
-5226.842778016431	45.17652111342828
-5396.457001738899	6.5242247207657105
-5748.461504233032	11.826237912946189
-5105.06428051437	5.507776785164234
-5895.216927564712	15.81776694151058
-5941.894741126294	12.08779264153661
-5874.512242138015	11.434819053877202
-5028.9017914200485	8.053136334715
-5639.765580656997	6.359561400962347
-5772.006972737104	8.323387423477708
-5731.145132388015	54.062433057039144
-5543.091940809644	5.5422829361029775
-5560.471561723718	35.26685198923324
-5952.853914637045	13.267745926387978
-5396.705690119042	8.277730375439857
-5101.8491515627	36.731997043674795
-5717.0023664320415	7.613078703730682
-5133.226532010591	20.711642001863517
-5340.177910306911	5.469782185575782
-5536.774181408661	17.816065529431214
-5626.3697508468085	9.224728232464516
-5315.236660020508	17.331947232120722
-5844.925208470519	10.616848024678234
-5861.54848001402	57.28174928964799
-5728.525963583462	9.581460987752846
-5189.519578827903	15.41062791803502
-5289.116556542517	11.358422811063864
-5065.400082978752	6.828672356427099
-5329.345527612965	7.817525497941929
-5734.006304037735	6.705129933291112
-5108.951793589982	16.039627953589893
-5043.9893650777485	12.736808725617166
-5675.265803459603	22.624223102942832
-5123.874762588381	6.829823582428681
-5742.495160861902	60.12961554701052
-5356.620066818532	7.722514392699321
-5455.38703685118	35.654318057039106
-5448.578905891108	8.106920765455198
-5339.9950971723565	11.174830381099577
-5825.258015551147	15.98349253379996
-5588.664271171427	14.414713187702965
-5830.037448045622	27.815396582954378
-5892.746931928033	11.043139840924052
-5020.69961359276	36.94362391057261
-5428.902217789741	27.825884714290805
-5057.986131066014	41.79119669706638
-5101.483878946415	8.045570321109713
-5917.279006600559	11.39063679159646
-5555.731182012989	11.283566633524371
-5555.788455493786	14.186313354194308
-5187.460672748968	4.861014870904421
-5040.50193396294	16.131438276869275
-5793.234850240049	25.44994888736543
-5499.8674294701605	14.050747473771038
-5845.793446825141	12.60485975888166
-5641.134789629415	46.802068292457754
-5254.588833669156	9.366779220843089
-5892.073135370764	8.933749693408801
-5300.679326014395	22.171603942604733
-5789.525077031122	10.271563737214466
-5647.74193597743	14.34143451634451
-5834.016321245925	14.452023748030388
-5100.8986186135335	29.536773203292395
-5223.391233804469	7.555997593344295
-5750.012242892575	36.65147502023094
-5768.776917072114	5.829773870659958
-5841.629063710051	19.757142997884653
-5338.496808616738	27.825135638389938
-5499.590409290099	13.97842962439008
-5339.427124814808	10.787600261901483
-5472.428294002457	11.211163987278786
-5050.184610343471	6.0779196009906284
-5007.99527704014	24.985549571879034
-5242.642827794268	10.669068284114562
-5460.912698866257	7.0568104295705005
-5141.576623242448	14.422652069415072
-5899.90370102726	30.122929833432345
-5753.745577687589	16.236414944363105
-5658.664098642231	21.969703267123784
-5392.465615707062	26.819553120476147
-5745.14975718332	7.056490852042448
-5214.887991785162	7.154883531534229
-5025.934090952363	6.28644596868518
-5260.949821599367	9.617783670831681
-5136.86847291208	5.527662960660396
-5550.489426546153	33.60227952955362
-5443.258734990424	7.787857271041227
-4997.191748780909	14.198593990021134
-5119.16050825656	6.050739159969078
-5109.666449728819	14.793611301123368
-5568.184885528559	15.096243183995487
-5607.260040174969	12.614361331029524
-5338.6976390121445	32.40982410766434
-5966.882918255683	12.389113386211841
-5257.495012281859	40.893824027376176
-5173.894985913705	5.485729752203656
-5554.559682087244	9.155470088924991
-5712.302805760377	10.49773324319411
-5779.860821752521	7.371351123452112
-5873.216595226974	8.892886473438965
-5115.318468838161	6.216320913603833
-5076.778654510344	9.412891844186476
-5239.0832783929545	42.85331592733473
-5598.6288260578085	55.746233441309414
-5358.300338388977	13.639630832379227
-5009.086302084241	7.12537470099613
-5393.398609227643	22.68803681598326
-5611.075454908694	13.22999206915739
-5981.903620468216	29.4216510677267
-5468.1596552818555	5.433800847615524
-5293.322126513376	9.200031046452214
-5984.985129494848	6.9740605278335615
-5832.626104460313	23.889134684718236
-5809.781907685399	6.536500113109323
-5954.12485931596	11.756153351060956
-5596.74440940944	8.598257796627477
-5855.653831539556	64.43837325283226
-5363.043627571049	33.46147177648204
-5325.0991744960165	6.292621432642211
-5589.464990789756	72.54684392743397
-5963.70238764016	26.9729754335404
-5736.203998754211	33.59521384355651
-5940.045276275795	34.86528736072434
-5129.979309151965	12.176659989925941
-5090.598223137766	8.58406132216286
-5765.147010869168	22.766202647519712
-5462.491404552235	7.938189532966031
-5331.360751198174	8.482253563921649
-5708.454531788112	55.87572846973551
-5305.3068458674825	10.686020327597925
-5054.171231199896	14.285524344093975
-5983.185957895584	57.129700018217605
-5031.166142146426	7.002812398521317
-5714.244407498266	65.04298773313641
-5539.011924495513	61.758810306764495
-5925.908755677532	13.76029717315651
-5587.045808825639	10.375870620132643
-5787.387739057726	12.188060764912386
-5691.827137605621	10.443576049053037
-5043.126475167245	7.1512682568646735
-5562.027400306095	7.905521866410647
-5696.288157544832	9.710648773088536
-5633.204254437605	9.723578868759553
-5711.728478074376	7.427743190354406
-5670.415496319201	16.491377837473113
-5598.048473750744	7.547652892808982
-5409.445404138836	58.503046516429485
-5736.530533450485	11.067123990575267
-5542.068558002068	42.575329816594135
-5904.601967620139	10.050270782589447
-5209.579177174985	15.490504213091581
-5242.6369701984795	6.005305986893477
-5118.4840659716565	12.07307785795272
-5340.727668471335	10.50359581180386
-5097.809043979897	22.49427725467958
-5231.49006996871	31.082917538485756
-5717.524848147507	13.635623751033757
-5566.496507974379	15.128773727431241
-5352.174304858993	9.350004948560413
-5781.969553645552	39.250014214030394
-5647.2267299576915	17.97671181161684
-5168.717700802419	5.689798458294565
-5269.511415620219	7.584949867468067
-5547.092146738399	48.579428786112246
-5526.724429014808	16.409353438375764
-5855.788935187033	10.656201454974928
-5069.632059309646	10.621931609736798
-5008.491332325848	33.55108490657143
-5048.001627651321	15.891882918537174
-5374.658745000986	38.52377338215457
-5325.164926760023	6.590751205339576
-5181.197160462659	9.969934452728308
-5862.546014964854	17.867704902996895
-5089.460172467417	26.707731515667838
-5029.9065128833945	10.435237735940401
-5202.796290732132	5.73636012094241
-5959.635237282999	6.965257945210551
-5978.155827792467	31.91452558981711
-5635.949885841612	5.920693658194849
-5827.2253379197045	7.615589554269947
-5370.995147095059	5.910081575705961
-5793.450670703105	13.761646058001253
-5591.013350499043	5.3426500833622095
-5599.935197317404	6.570064648718627
-5147.2728336321625	13.833827361511897
-5191.025121264549	28.644794430454198
-5874.857613772667	12.7756702804035
-4995.148600437948	5.2795995582355655
-5310.4091691839985	6.32254695917811
-5051.5069412689445	6.012329650328955
-5018.437394690643	7.971416549261629
-5161.339017331677	10.084893355431909
-5362.642670158609	7.213085121779967
-5522.834430542302	12.21180600637957
-5749.205109215328	8.908075830339651
-5487.7205068867115	5.551327861246375
-5671.631354509812	8.04609846584226
-5779.092786350624	6.926150020372861
-5580.864181833794	7.462639414715732
-5819.895290755467	11.987934715364212
-5456.274948704654	14.333575278970576
-5796.3598963560735	39.18303170489589
-5652.852330705401	11.703882043812309
-5283.052044220231	13.959320488818562
-5463.737074188792	26.27658473467366
-5097.567706073841	17.582316848612226
-5311.1786052652005	16.163281139658675
-5738.825161412555	50.19823610063409
-5058.2548352990225	6.503807261221273
-5131.117132713076	21.111346523085647
-5232.8188831469515	9.776942209748203
-5815.687551192907	73.97216593740363
-5332.257520349394	7.118684051166137
-5631.9417376890615	7.817852294619426
-5941.715120122685	10.471214602768985
-5580.668703651596	53.78090298297207
-5902.8254317414785	6.716361242543757
-5678.7303777997195	12.576874547910716
-5347.791487641451	5.4824745490919495
-5184.820295583558	43.90607653985622
-5028.044660286633	8.476303900086714
-5842.244944019624	10.27124762927599
-5016.450003205345	7.495665387073193
-5889.190110110459	8.467646106102398
-5443.752185990309	7.180347463201755
-5427.251033152375	9.663116986025306
-5081.051416882064	6.7055531961018175
-5234.572182977726	9.921345821864875
-5794.880260694807	9.984874327088251
-5677.705126072508	16.7458746327663
-5881.539117171608	19.232379309004713
-5163.838621862812	3.8439752969502545
-5966.512972113028	52.02280223128094
-5484.470191034169	16.466032256531143


==> pgfplots/data/uncorrelated_calibration_lin.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.043333333333333335
0.1	0.10666666666666667
0.15	0.14333333333333334
0.2	0.21333333333333335
0.25	0.2866666666666667
0.3	0.34
0.35	0.3933333333333333
0.4	0.43333333333333335
0.45	0.49333333333333335
0.5	0.55
0.55	0.5966666666666667
0.6	0.6266666666666667
0.65	0.69
0.7	0.7466666666666667
0.75	0.7866666666666666
0.8	0.8333333333333334
0.85	0.8666666666666667
0.9	0.92
0.95	0.9533333333333334
1.0	1.0


==> pgfplots/data/uncorrelated_calibration_lsq.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.04
0.1	0.09666666666666666
0.15	0.13333333333333333
0.2	0.20666666666666667
0.25	0.2733333333333333
0.3	0.3466666666666667
0.35	0.4
0.4	0.45
0.45	0.48
0.5	0.53
0.55	0.57
0.6	0.6133333333333333
0.65	0.6866666666666666
0.7	0.75
0.75	0.7866666666666666
0.8	0.8433333333333334
0.85	0.86
0.9	0.9033333333333333
0.95	0.95
1.0	1.0


==> pgfplots/data/uncorrelated_calibration_mcmc.dat <==
pvals calibrationvals
0.0	0.0
0.05	0.05
0.1	0.09333333333333334
0.15	0.14333333333333334
0.2	0.18333333333333332
0.25	0.2633333333333333
0.3	0.3233333333333333
0.35	0.37
0.4	0.42
0.45	0.48
0.5	0.5433333333333333
0.55	0.5866666666666667
0.6	0.6366666666666667
0.65	0.68
0.7	0.7333333333333333
0.75	0.7766666666666666
0.8	0.8266666666666667
0.85	0.87
0.9	0.9233333333333333
0.95	0.97
1.0	1.0


==> pgfplots/data/uncorrelated_sharpness_lin.dat <==
alongtrack_dist sharpnessvals 
-5355.837389299181	8.096389897675806
-5742.699568723265	26.87172092082595
-5230.112903482993	29.61932757456806
-5505.855211900117	8.035111748712772
-5390.858388286036	9.040377233619623
-5047.243584317402	14.461193697927463
-4995.5871459714845	19.56021278791464
-5321.835178656758	6.6189175119838035
-5478.539148685859	16.1426563538236
-5399.922384907802	36.48643030656938
-5870.726533813627	32.539981140410774
-5362.879606448329	33.302276291625226
-5026.647651613378	5.440529514431243
-5708.900759334579	68.50922165942848
-6004.116471914139	16.72030320267078
-5377.304373479779	6.372683205681069
-5145.752201853841	21.060497808254116
-5279.103758112111	7.485598462780332
-5799.713989277161	38.853720923202864
-5494.872307651326	32.5062864794456
-5529.805502350273	24.80535062296493
-5430.465734598296	14.291775401774332
-5008.134506286648	8.78193462302746
-5488.849185906984	27.7525389059227
-6010.248362885747	10.127936036233192
-5472.960640654371	44.84708115291195
-5371.81329974016	63.55419305166841
-5017.835322419829	15.20290407089216
-5999.812931329778	45.69627768520955
-5817.878857528755	11.07744077615874
-5759.167468066348	30.704915462231167
-5868.23368758328	28.67767621603437
-5796.161579677669	14.17570622232366
-5429.061192502079	6.9651443815094805
-5442.592612647548	18.32052257421298
-5472.182479400891	33.850211208029634
-5857.761072711871	10.84935335389207
-5082.090134174797	5.898205922615729
-5840.928259827554	71.172395553824
-5477.414754854494	8.998583486133116
-5702.895016309052	10.709150358152064
-5752.024653183904	35.28406233985813
-5500.813256347507	16.244054026892165
-5455.676776953353	13.864970375717142
-5968.6326318765505	17.86635176234196
-5564.237750939848	37.44411892557625
-5372.172795773463	64.91843038253002
-5340.399036507463	47.21225494394992
-5580.733170924908	65.51044693610278
-5306.352879663802	7.832362539692835
-5903.539936546685	67.82858154664255
-5569.081742456762	19.00333590092741
-5410.5447275859315	32.19374418108939
-5316.0813541066145	24.593425656255675
-5085.527046044066	7.722505138474735
-4991.196602233404	38.50740466631472
-5359.312340206349	6.693446735851736
-5053.030823636252	7.092770882247942
-5685.178132981612	10.02238698405084
-5636.75075561343	14.738328884934896
-5831.478895062032	25.031191599759115
-5023.639691889009	11.130437629949824
-5082.784669966215	13.440338890471988
-5560.87465548428	7.328211728187168
-5251.909001243771	6.142345879349081
-5180.152667213103	17.38242529850458
-5054.861706478499	11.68946215476661
-5734.831610688269	12.933770877409668
-5467.999141323733	23.745466053757887
-5324.973091887335	15.739508950504794
-5995.046928876422	16.6203423566938
-5704.047318699006	20.145703805738766
-5266.409972354525	8.01996729720187
-5599.13042223485	47.40972514631252
-5758.620546227552	27.36523648058193
-5661.284421814152	52.6788358547431
-5555.126222097989	9.028317299875502
-5955.439686290834	10.70092030792213
-5727.865855141151	29.513446983659517
-5820.391051363369	44.71019962803735
-5153.414029714129	6.508900512068318
-5514.482471334579	9.883470624187783
-5306.4559453042075	6.994821702592972
-5307.928380805239	14.221486877169344
-5282.60493277991	11.83367212662039
-5455.136120365783	9.314509561801186
-5047.27286314365	12.58138910092265
-5183.450427864361	9.694549153265138
-5125.354825033485	8.982432357055755
-5857.848450397275	61.65072932314643
-5955.375713399836	10.695632997012616
-5350.668765004205	21.076217799317277
-5761.051586692247	72.00630488329493
-5492.275833856763	6.793158529280869
-5107.606495395674	11.786626630616722
-5554.340270200296	7.017641135493811
-5741.504945956133	27.261954492579022
-5839.0470881549945	64.8941832073907
-5056.7826716983345	7.759521966059955
-5683.854268386075	7.8232995844126965
-5256.718524853354	6.014657896173489
-5291.001611663195	35.84563313183476
-5137.332714559483	7.4302094391670375
-5607.089459997261	15.815629483669936
-5722.042527288248	9.48286735699978
-5470.169224088741	7.3029912879296175
-5741.293779471696	8.119043274913858
-5131.026717105956	11.465341906768344
-5491.172428970088	7.939236868589771
-5453.5048232016525	9.413364065086888
-5096.62079380468	11.926765569659512
-5574.7537199413155	59.04530581587307
-5204.811060822944	7.08331526676909
-5757.338925472424	11.013275649085077
-5884.34021976279	12.709412879216613
-5866.194469267165	11.48769337842546
-5739.503724518562	8.142588035659283
-5228.3092259569	7.485478484491025
-6037.171710300267	29.917645844121562
-5253.140540634833	22.461622885239624
-5354.933214645555	21.923669424367027
-5482.307817273444	8.801625027470415
-5850.27441710494	12.55018574936795
-5401.289384318288	64.65300505911806
-5505.074904566977	10.275982199756752
-5369.925891630743	24.820085624030476
-5973.6066956204595	12.507718056238902
-5962.113906579362	21.71465787646628
-5586.097166609571	14.797082956685633
-5411.873907669927	53.289163271723964
-5221.281323089914	7.146873733625823
-5890.561289202175	10.381660257397328
-5243.967025135595	31.014799341560703
-5019.233357186639	13.697651294288534
-5701.459234694911	63.99339896974293
-5305.306661621734	7.509312918245906
-5631.948906632234	29.18199659523418
-5202.036654328685	6.142482285761285
-5080.281199610928	21.036610173314745
-5240.438332445189	9.104382102059725
-5613.186869283447	44.99762013358917
-5628.493181217325	7.900966499212962
-5230.234885703946	16.955297497818815
-5182.761196034294	14.897362034031328
-5270.367355260829	6.133113339562174
-5791.9037635175155	18.450324717791418
-5908.0355372649965	8.79768003874312
-5748.873701375538	9.513142299840867
-5880.871627592155	11.958846969590805
-5481.132723885903	37.36220693005631
-5549.582876025433	66.15829494899916
-5651.005343881109	8.666310400199226
-5873.232540572064	15.691221157988615
-5525.645420032589	17.624122564304194
-5358.609478931815	25.396746867388266
-5124.134378651733	12.298176602761107
-5089.308691809376	13.464075255194881
-5793.1119015177965	8.323266592194566
-5169.179511935018	9.629584823529099
-5653.740281868162	36.50178367695225
-5438.739180707705	16.32453547351657
-5656.083460747813	27.19490380987763
-5562.188523673302	7.725307072848041
-5918.157365965709	10.80181398767596
-5788.519673144531	66.55176556694256
-5415.018247145598	8.655877151578684
-5529.25306833607	18.6498116536238
-5520.477188990535	11.44599361304005
-5993.480526509785	53.22464182069063
-5019.321919889661	5.5090164681523675
-5820.827843235149	24.076671754940485
-5383.208203666533	9.357564135265894
-5669.889551891534	11.253983125578092
-5614.000939644136	15.290822308741001
-5937.4615980928	40.309859044001335
-5126.891698973267	6.617271286779047
-5177.600986379027	41.41685372232287
-5281.724155243471	28.7304635592228
-5539.001061078318	7.489662333615846
-5557.586624359148	38.079175916919816
-5600.705767216807	16.958571767740356
-5025.810759290616	10.05327799109592
-5767.873798047226	20.419446926425103
-5537.328647262215	61.125297135124384
-5792.501869682317	21.105732636773503
-5014.431818328982	12.416567545429926
-5396.919272587051	8.25362739356812
-5872.777631579659	8.428238364983095
-5723.59248278386	24.522983647330356
-5387.601119393104	13.439250861398662
-5251.964263045677	19.63602221415092
-5245.512898483919	32.069832610566074
-5346.9707182565835	55.581459368796054
-5982.614946572311	27.532313755401383
-5167.048221853389	6.26726371305182
-5760.175758607192	12.15546642987707
-5722.481803209589	8.532893472199348
-5037.3774537718955	25.823271131912012
-5398.622355466138	9.109418443400674
-5205.792273524598	8.548505943126658
-5327.300238629902	11.181617610195966
-5529.075068616758	64.25166195838406
-5510.19896206077	8.770633010486687
-5176.781041248135	7.637229203326138
-5889.8435832009745	8.43196637773478
-5698.198251353246	33.12372723445141
-5104.848835545063	16.292271689594156
-5749.6381455904175	68.06560824779092
-5475.641339234363	10.028689376084127
-5378.790116624378	13.27818887877648
-5439.254398976634	54.0040844658796
-5076.718494318292	5.817910047674982
-5949.280441575241	33.58749885764092
-5325.872401700264	10.954081081464459
-6046.326546353346	29.92846619804098
-5181.379270427251	8.622353657278616
-5095.518081470249	8.658585558292884
-5450.6223780072005	7.854385758277316
-5941.276907600038	31.75496901462813
-5191.871570292554	35.414634152352356
-5041.661916132118	5.309481840278348
-5140.726911469465	21.3226667707021
-5100.520589220249	8.654751214308671
-5062.043951511157	26.231568292587323
-5834.5162801931365	19.890048978671448
-5138.343947664602	7.503002799185191
-5970.084765861189	25.065870505322057
-5282.2912817615625	51.24495959077164
-5621.589036974164	13.654892222303204
-5636.710970984197	18.641031797741665
-5555.860616939844	12.091378900365887
-5758.544853636993	9.873888010230669
-5586.102312749098	56.98207911588056
-5590.277873085156	15.199582201670419
-5159.344333311751	8.43462780944124
-5965.201276701675	11.768691993008446
-5763.666482483094	10.260747691169724
-5206.609675273738	5.864458935185835
-5049.2670276451	6.2817926976829375
-5560.477246017572	8.086134431685114
-5677.002197955491	7.643862660795678
-5964.37691485452	38.53779042410231
-5916.568013780919	31.25003457846755
-5254.199771829349	8.370806593332174
-5562.764928079085	32.601464182237336
-5434.241376543571	13.334016975266836
-5491.3564635946595	11.122017650782707
-5780.636556600381	8.878653870410286
-5719.988512631462	14.953417287099118
-5585.808109537675	7.475297413959257
-5281.968061612342	6.428472148822599
-5462.954371062989	10.374716900760925
-5498.253524892172	38.770368924386304
-5596.422853989914	10.779251313272718
-5371.546152633437	8.676158415794394
-5366.381669777704	9.567746817190557
-5021.851400267578	35.61579754764111
-5217.806617311288	6.620335163997727
-5779.680517989733	13.195078282739438
-5229.460957371264	12.898394846712964
-5004.045779214183	9.376723510701499
-5015.448546777225	6.710395206616378
-5490.839097902385	37.844603110587535
-5564.194619829017	15.166084398081408
-5296.362232222288	16.005217711973543
-5399.114251103473	8.357719025664712
-5718.570295724556	60.1413047023862
-5469.7928429259555	17.62814047255408
-5448.037771403373	14.73740064170786
-5598.939033325954	57.115416300911804
-5750.468429118306	32.62465806235002
-5927.2796984400675	9.636130127038886
-5165.041123413842	8.463901005022327
-5932.661817709828	25.75423723385757
-5114.891801964491	16.820108022674898
-5176.109656439575	7.706592357243568
-6011.744681708353	16.4295973865666
-5250.798231854587	23.57308780449985
-5656.9312720744265	70.36045852292489
-5210.866166527308	32.2560763780155
-5085.947543689004	19.60881039682451
-5692.26462869659	13.90851748666408
-5907.666443130284	14.841857244813438
-5525.181626585936	9.581687921156343
-5683.830142184351	13.497387343658664
-5118.937500489426	14.411931380679963
-5456.694122035458	7.9061801843771935
-5559.103825318534	16.550420248370887
-5643.73467081879	59.93810889298595
-5189.776973303191	7.009755674776419
-5703.9172216224315	16.961788394476955
-5021.433581853805	15.996983948117144
-5352.149162680677	18.92383064726861
-5971.138890635156	23.309253767215484
-5288.149581602047	12.150877269710422
-5128.4561863138515	23.388428633938943
-5748.800528481656	23.150835614101577
-5552.762649764574	59.165374596308624
-5409.027589982731	41.765525609338674
-5264.905872170531	13.484078801541036


==> pgfplots/data/uncorrelated_sharpness_lsq.dat <==
alongtrack_dist sharpnessvals 
-5356.296456717839	7.7876601298151344
-5743.883857486587	25.550620331919077
-5232.007803413247	29.624794010834723
-5505.408795674844	7.84136019064931
-5391.523932030175	9.85013979365099
-5046.102759880408	14.792486417448524
-4994.797772682119	20.46203874956018
-5321.604977771577	7.505034231189004
-5479.4893461179445	16.824629620711057
-5400.452352063527	34.525388577913446
-5870.441162773698	34.518831232135184
-5363.305175551279	38.848369281306105
-5026.349971466075	5.179294741126338
-5709.280497464925	71.18383028522433
-6006.331942528669	16.39530057855214
-5376.0567694271895	5.9244122195779445
-5145.705919081323	19.926059050453087
-5279.290361433528	7.154313757121283
-5803.542497784825	35.904656654982865
-5494.630700887493	34.47933096458565
-5529.849630957046	24.077490220537165
-5430.371855974654	13.593149270352255
-5009.488442810449	8.722889651583008
-5487.562887089714	31.201982723110216
-6010.9324426518315	9.739074702217518
-5469.20462110639	42.49451928553005
-5372.116122120666	62.947191923044656
-5017.633619710412	15.826171862994709
-6001.959368325203	43.336826090402425
-5818.0054440904005	11.717610752382837
-5760.387533422597	30.231951365329763
-5869.048061393236	27.520109498077634
-5795.943131024896	14.036176294232618
-5428.842254511709	7.424677322339228
-5441.719326137627	18.709585936551417
-5471.9837684616095	32.46367761356508
-5857.446227784486	10.613968977626929
-5081.826743896702	6.273336920831893
-5842.752579642278	71.44135712570592
-5478.067464725296	8.547465561552713
-5702.935164286369	9.962345018999201
-5750.397072508611	34.621589494719274
-5501.410809264791	15.926359724014704
-5456.762458870187	13.989360477676707
-5968.53303776621	15.963070813978439
-5563.189679420147	36.9754695055329
-5378.047771276325	70.33159420801391
-5338.756283792301	42.770699802665455
-5581.706995788601	59.80967544363164
-5306.770242543876	7.631059718045265
-5898.12902340048	71.9838929955559
-5570.116264519455	19.099318909592938
-5409.540346350912	26.78473959848973
-5316.262510329663	22.18905536570642
-5086.180696931317	7.959117753597425
-4988.764446566907	36.053278121914715
-5359.7067231538	6.81344175475576
-5053.323359967807	6.6080762013260035
-5684.7675592314445	10.02791851466107
-5638.045581302595	13.964862295181316
-5832.05664346499	25.38223571527043
-5023.5940093429435	10.704942388022163
-5082.0881684750275	11.489553831931019
-5561.072267051417	6.757889991011865
-5251.800678737704	6.151800185789528
-5177.431736862013	16.656838871705357
-5056.0925676960305	12.461488240360145
-5734.348858385419	11.608051443175079
-5467.927871163137	22.43502883478649
-5325.0814071622035	13.55405860739576
-5995.161627847653	17.72334098084838
-5705.835066042932	20.784854076796645
-5266.710005499667	7.685072817924438
-5596.724738284555	47.8465100654955
-5759.855970415572	30.15330243077502
-5659.7445388645665	52.54267302180562
-5555.56726232396	9.197486070293065
-5955.570734299809	10.234300521156714
-5726.562052203618	31.14911563858559
-5821.822135871746	43.45729360259923
-5153.509646829905	6.303297455048878
-5514.69305618225	9.338684640081423
-5306.1656291485415	6.455668966864293
-5308.575634741977	15.36027704843293
-5281.480138351862	10.91155729946165
-5455.408851117557	8.92753060524687
-5046.476662138895	12.27318828115606
-5183.250484072664	10.746172371003476
-5126.603081252105	8.13025010240455
-5853.443862236426	60.3954079769019
-5955.637531163498	10.453047178706607
-5350.209772005727	20.470557450418212
-5760.629074839996	71.1339499671735
-5492.6496091901745	6.593365315943107
-5108.445228402409	11.40676550723316
-5554.3680790329145	6.680392876952781
-5739.66391950761	30.551676605554004
-5840.312820067457	65.98470432730323
-5057.422454443842	6.835199977137804
-5683.350412247894	7.888262955088269
-5256.39832913484	6.4721404162825245
-5289.978155966839	35.13160817963903
-5137.912805151478	7.87053483300877
-5606.197875805998	15.968896017535606
-5721.79290154314	9.57596529939512
-5470.014023019646	6.807111841223319
-5741.174300508854	7.502700768941593
-5132.219660816438	11.540207658096095
-5491.611351049467	7.7640685002919305
-5453.641168553382	10.344276853412081
-5096.134935307438	11.960385174392128
-5575.422827587367	63.88816845129762
-5205.809321566605	6.781553020664847
-5757.494016417672	10.149080318027663
-5884.6563500066095	12.128195612558129
-5866.527181333738	11.705449461066895
-5739.30604551039	7.661501843656689
-5228.58003104929	7.030645336912875
-6036.184247157353	28.388081642979696
-5253.515841397876	22.055928036212816
-5356.808713825108	19.208275165987477
-5482.825773776879	9.683410382641249
-5850.730665303254	11.411303808787345
-5410.806803442186	69.08026180093964
-5504.615187494466	11.478832643129362
-5370.186364293613	24.447898497194583
-5973.608283443942	12.873622979581416
-5963.291866813792	25.026640026683896
-5588.768106245024	13.696886450973144
-5412.433632379148	56.18196074652455
-5221.555500088845	7.231182480487503
-5890.577698757378	11.721069189698502
-5245.146572787103	32.29615086905205
-5019.891708252569	13.118406240163072
-5705.498313012329	61.311071534680195
-5305.385827707398	7.500911312235991
-5633.29756766273	30.35411820421514
-5202.19904393415	6.650464833950038
-5080.996550474799	20.481415999896683
-5239.591326823594	8.561672480308987
-5611.052059780076	45.43278329383112
-5628.860058625348	7.908913802845581
-5229.621680906283	17.180425060972638
-5182.422167985581	14.686652574648042
-5270.014785900711	5.631657014270663
-5792.165434615841	19.42976904455417
-5907.200350926362	7.782952208688311
-5748.212508982243	9.881076357096509
-5881.533263449204	11.212237259489552
-5480.958737288032	33.04599389457374
-5546.196129085071	64.43430739372387
-5650.81760308188	8.540060632711642
-5873.412944661654	16.080768634349013
-5525.058545886448	17.139811357325954
-5359.5780121868875	25.405037192741915
-5123.783789430857	12.6788280415144
-5089.382345268361	14.161289218850882
-5793.101581644701	8.769757752541112
-5169.8031338164	10.525284251201034
-5655.833447935688	36.155820194232085
-5438.536976728681	17.164042720807036
-5656.661364560927	27.668931762945803
-5561.879720178047	8.31038697869075
-5917.931641817429	11.290169954205505
-5791.086188465755	66.10994704000213
-5415.610327252357	9.180035935286158
-5529.473529801328	17.79353165578651
-5519.223693293524	10.036670542462616
-5996.047382601817	56.00584720061386
-5019.530218315836	5.285952734712582
-5821.596036894427	24.04507911386285
-5383.69114528898	9.142197651306626
-5669.740259806671	11.391299756796089
-5613.224458804282	15.91843115706274
-5938.08956690866	43.4517919414528
-5127.786730126653	6.987322242485542
-5175.994005131441	41.17071233366119
-5281.387252892275	29.404989992068987
-5539.172816606787	7.554953336802431
-5559.45387726233	37.39854479364499
-5600.598937856544	16.514939511369057
-5025.802265292052	10.322148924425255
-5768.707535530497	19.638506657550895
-5532.56526194443	62.874317017849016
-5792.297333816697	17.939254491883403
-5014.499770791151	12.577269269089303
-5396.938992776268	8.59553638993283
-5872.6391284440315	7.913906614932785
-5723.72588195372	25.81328754888816
-5387.712888871913	13.692168820732682
-5250.400981345023	19.443250643284475
-5247.666586471824	31.468636329752254
-5346.825439535717	53.20857519391823
-5981.878657354141	27.509139128435226
-5166.777400695932	6.2784985127199775
-5758.2578102012585	13.083653001104086
-5722.346378812108	8.37832394466351
-5037.383324498042	26.6078448140441
-5399.271160099766	9.672342179027066
-5205.804593056225	8.081929287852263
-5326.839280316832	10.664705587400446
-5531.771292225556	67.0972182793162
-5510.359055096634	8.13178763693672
-5177.454011958557	8.237863133017248
-5889.363951128139	8.969034407483306
-5702.520431598751	31.801659649003696
-5104.980693368064	15.202184061919084
-5756.3956993837355	73.04376091109441
-5475.171439945055	9.964401551613834
-5379.537672847997	12.312470610855199
-5439.876731193565	61.009285657971496
-5076.74233684686	5.818264150411818
-5949.10896067138	35.02599727820159
-5327.717355643712	10.917135905157924
-6049.1768473238	29.031153486819214
-5181.225578513041	8.652318476944826
-5095.766404073743	9.289674752238907
-5451.719669077791	6.86861133115011
-5944.127465560626	26.667240475723197
-5191.551893643886	33.97787173721112
-5041.916728134886	5.3227323934652935
-5140.733527354122	21.268088163650727
-5101.178734307717	9.75208761484741
-5060.941725086234	28.545331851585598
-5835.017057983067	20.727196945067345
-5138.54269037687	7.78506036301971
-5971.11291295963	22.898617387558122
-5282.450705971235	49.59141842971704
-5622.361833243687	12.973599556268095
-5636.212869658043	18.05697503673265
-5555.307685905926	13.179229129237847
-5759.128991995289	9.648089401932625
-5589.298386025458	60.8145215530348
-5590.227426752269	16.605741014793395
-5158.818718125942	8.430664458304719
-5963.825874098238	10.73855097690214
-5763.642377799446	10.362255637933945
-5206.563942326609	6.245829854386143
-5049.45597846079	5.923298888804986
-5560.637206248308	7.842722194245691
-5676.843359707147	7.856030303796257
-5963.681608119186	35.61381244941635
-5917.499284735649	30.85027830264021
-5254.614434613098	8.187005333224452
-5561.7769527116	31.917599867773923
-5435.181200920424	12.077035248622426
-5490.590550339107	10.828959029486379
-5779.927298405362	8.443885199266548
-5721.178457063387	14.879807479688147
-5585.758422246029	7.660013360728841
-5281.981020485085	6.850066911744779
-5462.985813004583	10.069407607295114
-5494.7716275925895	36.295716562683495
-5596.533110036867	10.641141222929646
-5370.974860828166	8.352813296588089
-5367.20059456866	9.225222821295931
-5021.800149213496	30.73665137394141
-5218.277775892437	6.907125806902966
-5779.809511991178	12.386008688466166
-5230.347062729287	13.081693835289386
-5005.180683864248	9.696797503287613
-5015.363934296875	6.148092163525887
-5490.499515542095	36.016670614976576
-5565.117866799735	15.012917680005584
-5297.019090328077	15.563675836484899
-5399.616104130014	8.897632443939079
-5709.548404912432	58.57192145230361
-5468.873932988745	18.014609466453706
-5447.4552685190465	15.01552236914661
-5599.54516330058	56.19538446407833
-5751.7451873159125	26.809447724599504
-5928.3225154619395	9.296418593372637
-5164.597387844071	7.904291064238803
-5934.2161060671415	24.122605165868254
-5115.328817550282	17.41209970892627
-5176.5453574406365	8.407812865761514
-6011.573181321276	14.360452939561235
-5252.8223715921295	21.197900469210495
-5651.132967277332	72.6854146338619
-5210.988813490387	34.83031864567992
-5085.839284577743	18.879505121457107
-5693.280583108888	14.66852586953184
-5906.93549573014	14.086388898754393
-5525.089333232892	9.28563683035104
-5682.765136768538	12.730578704135738
-5119.46894529718	15.284915515797922
-5457.6588561420995	8.455931390289217
-5558.377352277981	15.811070729836722
-5641.460603523173	60.8602882145623
-5190.435711189679	6.677519593476151
-5705.293280308276	15.92398977945009
-5023.041129663044	17.124760318811276
-5352.863253486069	19.11742910366248
-5971.075751773495	19.60890957620324
-5288.3869173755675	12.341919596438917
-5127.319195430004	25.87059390823174
-5748.1918654476185	22.0605976234729
-5554.464196313858	53.80826267105574
-5405.6229282993645	40.87290912110596
-5264.007854908855	13.48310493084726


==> pgfplots/data/uncorrelated_sharpness_mcmc.dat <==
alongtrack_dist sharpnessvals 
-5354.313664661739	8.483815671695032
-5747.301630086452	25.049434293722697
-5237.927112021683	26.7871207317438
-5504.800632823224	8.334056470714629
-5392.197185672247	9.420731202651474
-5045.895613073603	15.515100245940607
-4997.927516421529	23.07296383088922
-5322.36227139796	6.008139567859782
-5480.048768697361	17.442474138304704
-5399.090777435511	33.97859645766902
-5872.710714929408	26.104194921983723
-5365.456500994017	28.62791189372153
-5027.186647120143	4.862384880179294
-5726.5494285059885	60.73689699779479
-6005.833179249049	14.674254367986174
-5377.575134164354	5.771900710881584
-5147.046666471169	21.886928510934798
-5278.729639313222	7.619654095794805
-5806.140538775068	38.03063981117173
-5493.069242776214	29.67078897819352
-5529.175508910024	27.292031157676192
-5432.114450306743	16.38733073215048
-5008.095756731031	9.716502204741575
-5488.876789772485	29.70085343287875
-6010.591514094089	8.99970074370889
-5476.213494741952	52.56813176303419
-5380.270066456875	64.35990755356477
-5017.739124490852	12.460713121100353
-5997.0988476696875	51.83571394254256
-5817.229088365511	10.897747098931074
-5766.284488022907	33.73449786891878
-5866.568455064901	30.257276892478192
-5797.83149602179	15.315406049379682
-5430.33012438997	7.015097471244374
-5444.606539931077	16.44607441577942
-5473.750005146822	30.383238582513812
-5857.339120232641	10.568718657146432
-5082.766871540895	6.034322778454506
-5844.992525820297	69.93026507582363
-5475.758941829006	9.892213358244714
-5702.206678315436	9.043626328199682
-5757.174542111015	24.711715266980082
-5500.599391779912	16.411532217234562
-5456.3494226455105	11.33564552825456
-5968.39071238408	14.919786762293676
-5566.36372371812	32.177450658885455
-5357.440153935036	66.06654283479742
-5345.298665669011	38.94235004189991
-5588.257491399684	74.2277125408349
-5305.834837167134	8.068012520068898
-5902.986155880611	67.26759452559578
-5572.463011415755	17.363319554521407
-5412.432253706002	33.78996099059246
-5316.657441131405	22.145566272321027
-5085.003786770628	7.974389308750814
-4990.826721655804	38.73423482714615
-5361.122564974802	6.182705132525714
-5052.928442290271	7.05710380698848
-5685.638701921866	11.1444328468833
-5638.493745010227	13.427670863744503
-5833.26081922492	21.570396610599158
-5023.090326019792	9.5325805456434
-5081.1446499384065	11.834367742768304
-5561.383076107601	7.567709446324782
-5251.440042494157	6.3737418666840195
-5179.218609635692	17.711899941758226
-5053.569726896218	13.215983926770678
-5735.967365243644	10.512924400405328
-5468.937151930045	22.567960830928637
-5328.03247332269	18.01867644396576
-5998.041372541975	17.331213762653217
-5704.456736655022	21.732334024195218
-5265.9128452880295	7.233569017671252
-5596.8330229016665	43.95322256726732
-5763.124511024484	31.978506733653894
-5665.14914052434	52.13981669931095
-5554.446417880148	9.378548151281851
-5956.143313080156	10.876451354891365
-5732.299095392194	27.242021833744005
-5820.657461625884	43.96731609905968
-5153.127021859207	5.806854003967178
-5515.05164015888	9.253333249254425
-5306.446395648906	6.163324784426417
-5306.675732574924	14.29435855675645
-5282.437247008658	10.32698586132721
-5455.653530924759	9.45293826358954
-5048.055809788929	13.91189408813806
-5183.123285406203	11.239645945244678
-5124.676777900288	9.694525189815181
-5856.9320991770865	53.56484292158483
-5955.852107155872	11.867143928059578
-5348.796726787729	23.008703201064705
-5768.461671212729	66.7036469142556
-5492.614694864913	7.397218941813773
-5107.975978272665	12.652636176245785
-5554.0642282750805	6.451167211506527
-5738.490953253538	25.732930542678133
-5846.993501973235	69.30768815487016
-5055.716425316124	8.080046833757455
-5683.137497894664	7.005827103064606
-5257.162589533853	5.31800916021777
-5297.190775208225	28.43659265075876
-5135.706669088687	6.796668830567446
-5605.866202024056	14.983584941584278
-5722.677846926867	9.143529828006328
-5471.387973639669	5.6170300141506795
-5742.546525192847	7.3398598315453745
-5130.40965206704	13.921238427522832
-5490.803059329874	7.242403182651337
-5452.206331753326	10.144643612245094
-5098.436775464522	13.11967111200583
-5586.053018191863	55.158828429424894
-5204.588068321503	6.728668731240216
-5758.197388727817	11.628676423080236
-5883.042385066052	11.257467700224057
-5866.4249126268705	9.187709509545872
-5740.009820542066	7.665636501688996
-5227.765196297077	8.044177273968188
-6039.080208754585	32.63481065187557
-5254.401983845078	24.731492625893136
-5352.554772334472	22.45816502242459
-5483.236757972156	7.649377307391707
-5850.4738332326015	11.383109779714868
-5404.280167583646	54.67957072086385
-5505.0971577953	9.893364952362555
-5367.283924013666	26.846221947916284
-5974.1076811480525	11.10957758684491
-5961.852350099471	22.89599407936002
-5586.199175900359	16.79621217180699
-5423.12599441403	47.07035016421819
-5222.463376007701	6.713108494921915
-5889.135242422993	8.500320608062582
-5242.767063646961	26.890011845952447
-5019.922554625506	12.68988367563681
-5702.837254386678	62.12072076526094
-5305.739588525972	7.116483342296339
-5633.365992046205	27.596006575912437
-5202.455849639361	5.532227161912753
-5078.834701452472	19.3274370748668
-5241.434959982558	8.94597736961797
-5616.424699308916	40.473259389915256
-5628.900243078659	8.664316752787322
-5230.447962342324	14.528083095304945
-5179.390487016394	17.235696369810615
-5270.3569724132385	5.407913728650337
-5791.059820758179	17.27202914848278
-5906.912195443716	10.067438372176198
-5747.573929184652	10.55369800278225
-5880.745249982919	10.884940492811781
-5477.081034161042	28.528958955282846
-5548.544581187903	69.21462880091522
-5652.153293050563	9.065102505821317
-5873.900473523449	17.242110734043443
-5526.114262578256	17.14962140894087
-5361.023771838176	26.687567952435842
-5125.199019713278	11.986721526710392
-5090.904271575866	13.960366542268613
-5792.083989172246	8.769643202483405
-5167.048569988473	9.058377775884189
-5657.092935847753	37.28058300431913
-5439.13109595003	14.723143265450377
-5657.639414180414	25.866314080770938
-5561.981818947451	6.898200980092973
-5920.474878400324	12.563392993003498
-5790.419656371956	63.84402020164522
-5417.042425287565	8.873019923911684
-5529.013664422591	17.976512454367132
-5520.458359242237	13.36951614048929
-5994.25169713784	45.355361110582294
-5018.963818023464	5.495150513336088
-5819.615617183037	24.19422414818308
-5382.891012320686	8.7192434207521
-5668.847136817812	9.451261483144936
-5614.385447244364	14.528571326472756
-5934.165200636141	46.25970609191829
-5126.954430091219	6.803658780986169
-5182.599941201839	42.554347310482704
-5285.077392017985	24.260336951746986
-5539.131480168138	7.485238765316159
-5559.684647148908	31.940494398137197
-5600.069222859407	16.575676256515596
-5026.7904088445275	10.152960221037292
-5768.941577449008	20.335440498203273
-5537.242829082876	57.72999940167469
-5796.167533338751	19.807706498709788
-5013.304132060084	12.446385859129544
-5398.008566156247	9.026508074833115
-5871.542476768925	8.202975385140663
-5723.235360523637	21.71864214223604
-5386.045204182065	13.19366204714045
-5251.331992583225	21.02462422945487
-5241.857930392755	33.72718854473178
-5354.464709425757	57.46368179152327
-5984.350639976969	27.685411422633848
-5168.00201734445	5.961895560729846
-5759.315347779722	12.908958459385909
-5721.9358159060275	8.261513792205358
-5036.180618347575	22.65735830128272
-5400.509305628078	9.267147879422756
-5205.573358053623	8.45420962793835
-5325.852740544217	10.32540397844001
-5532.674203556944	61.587682340967966
-5510.381646594038	7.928463357516213
-5177.49740715526	8.604431992927525
-5888.521531181841	7.4942618164477155
-5692.392584576039	31.236327899782644
-5110.061430622151	19.326811484479254
-5751.375423906999	67.01460942524167
-5477.705766725428	10.004472789945483
-5380.4730564106	11.665001134638516
-5442.024370099676	59.81316425818106
-5077.986811137725	5.693134816913568
-5947.749192662537	30.068689632657097
-5324.51346686985	8.634013355811977
-6049.010446021163	33.49722379596432
-5180.17937103324	8.296796282677509
-5096.246804006197	8.722520752325542
-5450.379359081091	7.3976950108065775
-5945.928318328395	31.718124473234035
-5190.4476247675975	31.105140150896858
-5041.103710026581	5.261301293961327
-5137.653704465379	19.439084590162956
-5100.636990923641	9.509993233054727
-5058.341835094885	28.009919559377536
-5835.304495563776	21.522212347534055
-5139.060292843984	7.637644525918851
-5971.012886223886	24.042008216156706
-5280.38907268268	45.632899619112536
-5622.40088985769	13.884338570941361
-5639.46407149977	18.984406483710323
-5557.684095811268	11.522647200661659
-5757.582213227541	8.515031074812917
-5581.748820137902	56.36492278006992
-5592.587725286014	16.65510599958032
-5159.444128311819	8.423624534589225
-5963.543557519312	12.564563936659056
-5764.1422686775595	9.887411278680311
-5208.034007033737	6.205222136971076
-5048.543751804987	6.184598710132445
-5560.285391218254	7.800297478648304
-5677.842985074438	6.1513225788581405
-5958.312315446089	30.044988254251518
-5916.275422546322	40.08140174981005
-5254.573831218674	9.418539005913454
-5557.0090264153205	36.22821986651198
-5434.048260658554	16.609172511016034
-5491.508037807082	10.514862888298177
-5780.579375073919	8.112381558429172
-5720.172112543892	15.843320184894727
-5586.15099510704	8.21044888309957
-5282.053902264867	5.994226408589041
-5465.229502880909	9.29854840499459
-5498.825285794858	39.99805109001425
-5596.573179430593	10.550976525123769
-5371.420115483379	7.914496028671624
-5366.741618492965	8.818409394541012
-5021.201384478285	37.277120314751514
-5216.683219774553	5.749586976039886
-5780.27380035895	10.906150591600278
-5230.330347669896	12.357363789282086
-5003.353012441526	8.013753894890423
-5015.763116074867	7.317999320049609
-5488.764730585171	41.038923352376315
-5565.33370008381	18.497541274183533
-5297.660061609675	15.25538092356694
-5398.071228138291	7.252108912173681
-5720.06772208242	54.091123898490395
-5471.12012367639	14.141953444828442
-5450.1000838806585	14.319690085293276
-5600.570683612338	59.16164377566611
-5752.4629593071095	34.88657651112832
-5927.151065820384	8.596188180801251
-5165.430800663793	7.5271985865607975
-5936.371870105271	25.295348382792973
-5113.959117252891	18.717128194287238
-5176.156003937515	7.2896416967636934
-6012.373799892027	17.425045597272465
-5252.626201336114	26.061063359360613
-5662.281518529875	64.26575673848743
-5206.276327245071	29.2001352485308
-5086.4093260631225	19.396647018665288
-5694.9517426682005	14.556266388116835
-5907.26414555736	16.74299828794083
-5524.658323037626	10.96554075772667
-5684.7362146845435	11.504613331666592
-5120.135777617475	15.74831070354896
-5457.7449799004025	8.845816680265218
-5556.186799950619	20.25609000384284
-5638.7867690353805	57.85627819241541
-5188.150256960309	5.500012592698843
-5702.901415477549	15.864311137651438
-5021.079964952142	15.108441927018475
-5355.887784575836	18.407866133120233
-5972.1695607036845	25.19493682209839
-5286.670865643708	10.596533346654125
-5127.156748077934	23.98046192050806
-5751.046426863109	21.623626936559464
-5549.4143757864895	55.441106333640214
-5418.097735380743	45.80901231064775
-5265.609479881704	15.911277011759207

